Two-sample test with Wasserstein distance on Gaussian samples based on a log-normal approximation

In this article, we propose a two-sample test based on the Wasserstein 2-distance between two 1D samples, where the first sample is assumed to be Gaussian based on an approximation of the underlying distribution by a log-normal distribution. A two-sample test is performed to decide whether two samples are drawn from the same distribution or not. We evaluate the proposed method on synthetic data and extend it to the multivariate case. We also show that this test is closely related to the Shapiro-Wilk normality test.

==> data_gw.txt <==
x y z
0.200 0.000 1.000
0.200 0.026 1.000
0.200 0.051 1.000
0.200 0.077 1.000
0.200 0.103 1.000
0.200 0.128 1.000
0.200 0.154 1.000
0.200 0.179 1.000
0.200 0.205 1.000
0.200 0.231 1.000
0.200 0.256 1.000
0.200 0.282 1.000
0.200 0.308 1.000
0.200 0.333 1.000
0.200 0.359 1.000
0.200 0.385 1.000
0.200 0.410 1.000
0.200 0.436 1.000
0.200 0.462 1.000
0.200 0.487 1.000
0.200 0.513 1.000
0.200 0.538 1.000
0.200 0.564 1.000
0.200 0.590 1.000
0.200 0.615 1.000
0.200 0.641 1.000
0.200 0.667 1.000
0.200 0.692 1.000
0.200 0.718 1.000
0.200 0.744 1.000
0.200 0.769 1.000
0.200 0.795 1.000
0.200 0.821 1.000
0.200 0.846 1.000
0.200 0.872 1.000
0.200 0.897 1.000
0.200 0.923 1.000
0.200 0.949 1.000
0.200 0.974 1.000
0.200 1.000 1.000
0.231 0.000 1.000
0.231 0.026 1.000
0.231 0.051 1.000
0.231 0.077 1.000
0.231 0.103 1.000
0.231 0.128 1.000
0.231 0.154 1.000
0.231 0.179 1.000
0.231 0.205 1.000
0.231 0.231 1.000
0.231 0.256 1.000
0.231 0.282 1.000
0.231 0.308 1.000
0.231 0.333 1.000
0.231 0.359 1.000
0.231 0.385 1.000
0.231 0.410 1.000
0.231 0.436 1.000
0.231 0.462 1.000
0.231 0.487 1.000
0.231 0.513 1.000
0.231 0.538 1.000
0.231 0.564 1.000
0.231 0.590 1.000
0.231 0.615 1.000
0.231 0.641 1.000
0.231 0.667 1.000
0.231 0.692 1.000
0.231 0.718 1.000
0.231 0.744 1.000
0.231 0.769 1.000
0.231 0.795 1.000
0.231 0.821 1.000
0.231 0.846 1.000
0.231 0.872 1.000
0.231 0.897 1.000
0.231 0.923 1.000
0.231 0.949 1.000
0.231 0.974 1.000
0.231 1.000 1.000
0.261 0.000 1.000
0.261 0.026 1.000
0.261 0.051 1.000
0.261 0.077 1.000
0.261 0.103 1.000
0.261 0.128 1.000
0.261 0.154 1.000
0.261 0.179 1.000
0.261 0.205 1.000
0.261 0.231 1.000
0.261 0.256 1.000
0.261 0.282 1.000
0.261 0.308 1.000
0.261 0.333 1.000
0.261 0.359 1.000
0.261 0.385 1.000
0.261 0.410 1.000
0.261 0.436 1.000
0.261 0.462 1.000
0.261 0.487 1.000
0.261 0.513 1.000
0.261 0.538 1.000
0.261 0.564 1.000
0.261 0.590 1.000
0.261 0.615 1.000
0.261 0.641 1.000
0.261 0.667 1.000
0.261 0.692 1.000
0.261 0.718 1.000
0.261 0.744 1.000
0.261 0.769 1.000
0.261 0.795 1.000
0.261 0.821 1.000
0.261 0.846 1.000
0.261 0.872 1.000
0.261 0.897 1.000
0.261 0.923 1.000
0.261 0.949 1.000
0.261 0.974 1.000
0.261 1.000 1.000
0.292 0.000 0.998
0.292 0.026 0.998
0.292 0.051 0.998
0.292 0.077 0.998
0.292 0.103 0.998
0.292 0.128 0.998
0.292 0.154 0.999
0.292 0.179 0.999
0.292 0.205 0.999
0.292 0.231 0.999
0.292 0.256 0.999
0.292 0.282 0.999
0.292 0.308 1.000
0.292 0.333 1.000
0.292 0.359 1.000
0.292 0.385 1.000
0.292 0.410 1.000
0.292 0.436 1.000
0.292 0.462 1.000
0.292 0.487 1.000
0.292 0.513 1.000
0.292 0.538 1.000
0.292 0.564 1.000
0.292 0.590 1.000
0.292 0.615 1.000
0.292 0.641 1.000
0.292 0.667 1.000
0.292 0.692 1.000
0.292 0.718 1.000
0.292 0.744 1.000
0.292 0.769 1.000
0.292 0.795 1.000
0.292 0.821 1.000
0.292 0.846 1.000
0.292 0.872 1.000
0.292 0.897 1.000
0.292 0.923 1.000
0.292 0.949 1.000
0.292 0.974 1.000
0.292 1.000 1.000
0.322 0.000 0.989
0.322 0.026 0.989
0.322 0.051 0.989
0.322 0.077 0.990
0.322 0.103 0.990
0.322 0.128 0.991
0.322 0.154 0.992
0.322 0.179 0.993
0.322 0.205 0.994
0.322 0.231 0.995
0.322 0.256 0.995
0.322 0.282 0.996
0.322 0.308 0.997
0.322 0.333 0.998
0.322 0.359 0.998
0.322 0.385 0.999
0.322 0.410 0.999
0.322 0.436 0.999
0.322 0.462 1.000
0.322 0.487 1.000
0.322 0.513 1.000
0.322 0.538 1.000
0.322 0.564 1.000
0.322 0.590 1.000
0.322 0.615 1.000
0.322 0.641 1.000
0.322 0.667 1.000
0.322 0.692 1.000
0.322 0.718 1.000
0.322 0.744 1.000
0.322 0.769 1.000
0.322 0.795 1.000
0.322 0.821 1.000
0.322 0.846 1.000
0.322 0.872 1.000
0.322 0.897 1.000
0.322 0.923 1.000
0.322 0.949 1.000
0.322 0.974 1.000
0.322 1.000 1.000
0.353 0.000 0.960
0.353 0.026 0.962
0.353 0.051 0.961
0.353 0.077 0.963
0.353 0.103 0.966
0.353 0.128 0.969
0.353 0.154 0.972
0.353 0.179 0.975
0.353 0.205 0.977
0.353 0.231 0.981
0.353 0.256 0.983
0.353 0.282 0.986
0.353 0.308 0.988
0.353 0.333 0.990
0.353 0.359 0.993
0.353 0.385 0.994
0.353 0.410 0.995
0.353 0.436 0.997
0.353 0.462 0.998
0.353 0.487 0.998
0.353 0.513 0.999
0.353 0.538 0.999
0.353 0.564 0.999
0.353 0.590 1.000
0.353 0.615 1.000
0.353 0.641 1.000
0.353 0.667 1.000
0.353 0.692 1.000
0.353 0.718 1.000
0.353 0.744 1.000
0.353 0.769 1.000
0.353 0.795 1.000
0.353 0.821 1.000
0.353 0.846 1.000
0.353 0.872 1.000
0.353 0.897 1.000
0.353 0.923 1.000
0.353 0.949 1.000
0.353 0.974 1.000
0.353 1.000 1.000
0.383 0.000 0.900
0.383 0.026 0.898
0.383 0.051 0.903
0.383 0.077 0.904
0.383 0.103 0.911
0.383 0.128 0.917
0.383 0.154 0.923
0.383 0.179 0.930
0.383 0.205 0.938
0.383 0.231 0.945
0.383 0.256 0.953
0.383 0.282 0.961
0.383 0.308 0.968
0.383 0.333 0.974
0.383 0.359 0.978
0.383 0.385 0.982
0.383 0.410 0.986
0.383 0.436 0.989
0.383 0.462 0.992
0.383 0.487 0.994
0.383 0.513 0.996
0.383 0.538 0.997
0.383 0.564 0.998
0.383 0.590 0.999
0.383 0.615 0.999
0.383 0.641 0.999
0.383 0.667 1.000
0.383 0.692 1.000
0.383 0.718 1.000
0.383 0.744 1.000
0.383 0.769 1.000
0.383 0.795 1.000
0.383 0.821 1.000
0.383 0.846 1.000
0.383 0.872 1.000
0.383 0.897 1.000
0.383 0.923 1.000
0.383 0.949 1.000
0.383 0.974 1.000
0.383 1.000 1.000
0.414 0.000 0.795
0.414 0.026 0.797
0.414 0.051 0.801
0.414 0.077 0.810
0.414 0.103 0.817
0.414 0.128 0.830
0.414 0.154 0.841
0.414 0.179 0.853
0.414 0.205 0.869
0.414 0.231 0.884
0.414 0.256 0.902
0.414 0.282 0.912
0.414 0.308 0.926
0.414 0.333 0.939
0.414 0.359 0.950
0.414 0.385 0.958
0.414 0.410 0.967
0.414 0.436 0.975
0.414 0.462 0.981
0.414 0.487 0.986
0.414 0.513 0.989
0.414 0.538 0.992
0.414 0.564 0.994
0.414 0.590 0.996
0.414 0.615 0.997
0.414 0.641 0.998
0.414 0.667 0.999
0.414 0.692 0.999
0.414 0.718 0.999
0.414 0.744 1.000
0.414 0.769 1.000
0.414 0.795 1.000
0.414 0.821 1.000
0.414 0.846 1.000
0.414 0.872 1.000
0.414 0.897 1.000
0.414 0.923 1.000
0.414 0.949 1.000
0.414 0.974 1.000
0.414 1.000 1.000
0.444 0.000 0.661
0.444 0.026 0.662
0.444 0.051 0.671
0.444 0.077 0.679
0.444 0.103 0.693
0.444 0.128 0.711
0.444 0.154 0.729
0.444 0.179 0.752
0.444 0.205 0.771
0.444 0.231 0.798
0.444 0.256 0.822
0.444 0.282 0.844
0.444 0.308 0.863
0.444 0.333 0.883
0.444 0.359 0.904
0.444 0.385 0.922
0.444 0.410 0.934
0.444 0.436 0.947
0.444 0.462 0.959
0.444 0.487 0.968
0.444 0.513 0.976
0.444 0.538 0.981
0.444 0.564 0.988
0.444 0.590 0.990
0.444 0.615 0.993
0.444 0.641 0.995
0.444 0.667 0.997
0.444 0.692 0.998
0.444 0.718 0.999
0.444 0.744 0.999
0.444 0.769 0.999
0.444 0.795 1.000
0.444 0.821 1.000
0.444 0.846 1.000
0.444 0.872 1.000
0.444 0.897 1.000
0.444 0.923 1.000
0.444 0.949 1.000
0.444 0.974 1.000
0.444 1.000 1.000
0.475 0.000 0.515
0.475 0.026 0.518
0.475 0.051 0.526
0.475 0.077 0.540
0.475 0.103 0.558
0.475 0.128 0.581
0.475 0.154 0.602
0.475 0.179 0.627
0.475 0.205 0.662
0.475 0.231 0.694
0.475 0.256 0.720
0.475 0.282 0.754
0.475 0.308 0.785
0.475 0.333 0.816
0.475 0.359 0.841
0.475 0.385 0.868
0.475 0.410 0.891
0.475 0.436 0.911
0.475 0.462 0.927
0.475 0.487 0.944
0.475 0.513 0.956
0.475 0.538 0.968
0.475 0.564 0.974
0.475 0.590 0.981
0.475 0.615 0.986
0.475 0.641 0.990
0.475 0.667 0.993
0.475 0.692 0.995
0.475 0.718 0.997
0.475 0.744 0.998
0.475 0.769 0.998
0.475 0.795 0.999
0.475 0.821 1.000
0.475 0.846 1.000
0.475 0.872 1.000
0.475 0.897 1.000
0.475 0.923 1.000
0.475 0.949 1.000
0.475 0.974 1.000
0.475 1.000 1.000
0.505 0.000 0.386
0.505 0.026 0.384
0.505 0.051 0.395
0.505 0.077 0.410
0.505 0.103 0.429
0.505 0.128 0.450
0.505 0.154 0.481
0.505 0.179 0.512
0.505 0.205 0.545
0.505 0.231 0.582
0.505 0.256 0.623
0.505 0.282 0.660
0.505 0.308 0.695
0.505 0.333 0.733
0.505 0.359 0.770
0.505 0.385 0.803
0.505 0.410 0.836
0.505 0.436 0.861
0.505 0.462 0.889
0.505 0.487 0.909
0.505 0.513 0.929
0.505 0.538 0.945
0.505 0.564 0.957
0.505 0.590 0.967
0.505 0.615 0.976
0.505 0.641 0.982
0.505 0.667 0.987
0.505 0.692 0.991
0.505 0.718 0.994
0.505 0.744 0.995
0.505 0.769 0.997
0.505 0.795 0.998
0.505 0.821 0.999
0.505 0.846 0.999
0.505 0.872 1.000
0.505 0.897 1.000
0.505 0.923 1.000
0.505 0.949 1.000
0.505 0.974 1.000
0.505 1.000 1.000
0.536 0.000 0.273
0.536 0.026 0.277
0.536 0.051 0.283
0.536 0.077 0.300
0.536 0.103 0.317
0.536 0.128 0.340
0.536 0.154 0.369
0.536 0.179 0.403
0.536 0.205 0.441
0.536 0.231 0.477
0.536 0.256 0.522
0.536 0.282 0.566
0.536 0.308 0.608
0.536 0.333 0.651
0.536 0.359 0.695
0.536 0.385 0.733
0.536 0.410 0.773
0.536 0.436 0.808
0.536 0.462 0.839
0.536 0.487 0.868
0.536 0.513 0.893
0.536 0.538 0.916
0.536 0.564 0.933
0.536 0.590 0.948
0.536 0.615 0.961
0.536 0.641 0.971
0.536 0.667 0.979
0.536 0.692 0.983
0.536 0.718 0.989
0.536 0.744 0.992
0.536 0.769 0.994
0.536 0.795 0.996
0.536 0.821 0.998
0.536 0.846 0.998
0.536 0.872 0.999
0.536 0.897 0.999
0.536 0.923 1.000
0.536 0.949 1.000
0.536 0.974 1.000
0.536 1.000 1.000
0.566 0.000 0.189
0.566 0.026 0.194
0.566 0.051 0.199
0.566 0.077 0.213
0.566 0.103 0.228
0.566 0.128 0.255
0.566 0.154 0.285
0.566 0.179 0.314
0.566 0.205 0.350
0.566 0.231 0.393
0.566 0.256 0.434
0.566 0.282 0.480
0.566 0.308 0.527
0.566 0.333 0.573
0.566 0.359 0.618
0.566 0.385 0.665
0.566 0.410 0.709
0.566 0.436 0.749
0.566 0.462 0.787
0.566 0.487 0.822
0.566 0.513 0.853
0.566 0.538 0.880
0.566 0.564 0.905
0.566 0.590 0.925
0.566 0.615 0.941
0.566 0.641 0.955
0.566 0.667 0.967
0.566 0.692 0.975
0.566 0.718 0.980
0.566 0.744 0.987
0.566 0.769 0.991
0.566 0.795 0.994
0.566 0.821 0.996
0.566 0.846 0.997
0.566 0.872 0.998
0.566 0.897 0.999
0.566 0.923 0.999
0.566 0.949 0.999
0.566 0.974 1.000
0.566 1.000 1.000
0.597 0.000 0.131
0.597 0.026 0.135
0.597 0.051 0.141
0.597 0.077 0.152
0.597 0.103 0.169
0.597 0.128 0.191
0.597 0.154 0.218
0.597 0.179 0.248
0.597 0.205 0.284
0.597 0.231 0.320
0.597 0.256 0.363
0.597 0.282 0.405
0.597 0.308 0.452
0.597 0.333 0.503
0.597 0.359 0.551
0.597 0.385 0.595
0.597 0.410 0.645
0.597 0.436 0.694
0.597 0.462 0.738
0.597 0.487 0.774
0.597 0.513 0.811
0.597 0.538 0.846
0.597 0.564 0.873
0.597 0.590 0.897
0.597 0.615 0.920
0.597 0.641 0.937
0.597 0.667 0.951
0.597 0.692 0.963
0.597 0.718 0.973
0.597 0.744 0.980
0.597 0.769 0.985
0.597 0.795 0.989
0.597 0.821 0.993
0.597 0.846 0.995
0.597 0.872 0.997
0.597 0.897 0.998
0.597 0.923 0.998
0.597 0.949 0.999
0.597 0.974 0.999
0.597 1.000 1.000
0.627 0.000 0.091
0.627 0.026 0.094
0.627 0.051 0.100
0.627 0.077 0.111
0.627 0.103 0.125
0.627 0.128 0.143
0.627 0.154 0.166
0.627 0.179 0.197
0.627 0.205 0.229
0.627 0.231 0.265
0.627 0.256 0.303
0.627 0.282 0.346
0.627 0.308 0.393
0.627 0.333 0.443
0.627 0.359 0.491
0.627 0.385 0.541
0.627 0.410 0.588
0.627 0.436 0.638
0.627 0.462 0.686
0.627 0.487 0.727
0.627 0.513 0.773
0.627 0.538 0.808
0.627 0.564 0.842
0.627 0.590 0.866
0.627 0.615 0.892
0.627 0.641 0.919
0.627 0.667 0.936
0.627 0.692 0.949
0.627 0.718 0.962
0.627 0.744 0.971
0.627 0.769 0.979
0.627 0.795 0.985
0.627 0.821 0.989
0.627 0.846 0.992
0.627 0.872 0.995
0.627 0.897 0.996
0.627 0.923 0.998
0.627 0.949 0.998
0.627 0.974 0.999
0.627 1.000 0.999
0.658 0.000 0.066
0.658 0.026 0.067
0.658 0.051 0.072
0.658 0.077 0.083
0.658 0.103 0.095
0.658 0.128 0.111
0.658 0.154 0.134
0.658 0.179 0.159
0.658 0.205 0.188
0.658 0.231 0.223
0.658 0.256 0.258
0.658 0.282 0.301
0.658 0.308 0.344
0.658 0.333 0.392
0.658 0.359 0.440
0.658 0.385 0.491
0.658 0.410 0.540
0.658 0.436 0.591
0.658 0.462 0.638
0.658 0.487 0.683
0.658 0.513 0.733
0.658 0.538 0.769
0.658 0.564 0.805
0.658 0.590 0.838
0.658 0.615 0.868
0.658 0.641 0.893
0.658 0.667 0.917
0.658 0.692 0.933
0.658 0.718 0.950
0.658 0.744 0.961
0.658 0.769 0.971
0.658 0.795 0.979
0.658 0.821 0.984
0.658 0.846 0.989
0.658 0.872 0.992
0.658 0.897 0.995
0.658 0.923 0.996
0.658 0.949 0.998
0.658 0.974 0.998
0.658 1.000 0.999
0.688 0.000 0.047
0.688 0.026 0.050
0.688 0.051 0.054
0.688 0.077 0.065
0.688 0.103 0.075
0.688 0.128 0.093
0.688 0.154 0.110
0.688 0.179 0.132
0.688 0.205 0.159
0.688 0.231 0.190
0.688 0.256 0.225
0.688 0.282 0.264
0.688 0.308 0.309
0.688 0.333 0.353
0.688 0.359 0.402
0.688 0.385 0.445
0.688 0.410 0.500
0.688 0.436 0.547
0.688 0.462 0.600
0.688 0.487 0.647
0.688 0.513 0.688
0.688 0.538 0.733
0.688 0.564 0.773
0.688 0.590 0.811
0.688 0.615 0.844
0.688 0.641 0.870
0.688 0.667 0.898
0.688 0.692 0.920
0.688 0.718 0.936
0.688 0.744 0.952
0.688 0.769 0.963
0.688 0.795 0.971
0.688 0.821 0.979
0.688 0.846 0.985
0.688 0.872 0.989
0.688 0.897 0.992
0.688 0.923 0.995
0.688 0.949 0.996
0.688 0.974 0.997
0.688 1.000 0.998
0.719 0.000 0.039
0.719 0.026 0.040
0.719 0.051 0.045
0.719 0.077 0.052
0.719 0.103 0.062
0.719 0.128 0.076
0.719 0.154 0.094
0.719 0.179 0.114
0.719 0.205 0.140
0.719 0.231 0.168
0.719 0.256 0.199
0.719 0.282 0.234
0.719 0.308 0.274
0.719 0.333 0.319
0.719 0.359 0.364
0.719 0.385 0.411
0.719 0.410 0.461
0.719 0.436 0.510
0.719 0.462 0.560
0.719 0.487 0.610
0.719 0.513 0.658
0.719 0.538 0.701
0.719 0.564 0.745
0.719 0.590 0.783
0.719 0.615 0.821
0.719 0.641 0.853
0.719 0.667 0.879
0.719 0.692 0.901
0.719 0.718 0.922
0.719 0.744 0.940
0.719 0.769 0.952
0.719 0.795 0.963
0.719 0.821 0.973
0.719 0.846 0.980
0.719 0.872 0.985
0.719 0.897 0.989
0.719 0.923 0.992
0.719 0.949 0.995
0.719 0.974 0.997
0.719 1.000 0.998
0.749 0.000 0.032
0.749 0.026 0.035
0.749 0.051 0.038
0.749 0.077 0.044
0.749 0.103 0.055
0.749 0.128 0.065
0.749 0.154 0.081
0.749 0.179 0.101
0.749 0.205 0.124
0.749 0.231 0.149
0.749 0.256 0.182
0.749 0.282 0.216
0.749 0.308 0.253
0.749 0.333 0.292
0.749 0.359 0.335
0.749 0.385 0.384
0.749 0.410 0.430
0.749 0.436 0.481
0.749 0.462 0.529
0.749 0.487 0.580
0.749 0.513 0.625
0.749 0.538 0.674
0.749 0.564 0.719
0.749 0.590 0.758
0.749 0.615 0.794
0.749 0.641 0.828
0.749 0.667 0.862
0.749 0.692 0.883
0.749 0.718 0.909
0.749 0.744 0.926
0.749 0.769 0.942
0.749 0.795 0.955
0.749 0.821 0.965
0.749 0.846 0.974
0.749 0.872 0.982
0.749 0.897 0.986
0.749 0.923 0.990
0.749 0.949 0.993
0.749 0.974 0.995
0.749 1.000 0.997
0.780 0.000 0.030
0.780 0.026 0.031
0.780 0.051 0.034
0.780 0.077 0.040
0.780 0.103 0.049
0.780 0.128 0.061
0.780 0.154 0.073
0.780 0.179 0.089
0.780 0.205 0.112
0.780 0.231 0.137
0.780 0.256 0.166
0.780 0.282 0.199
0.780 0.308 0.236
0.780 0.333 0.271
0.780 0.359 0.316
0.780 0.385 0.359
0.780 0.410 0.411
0.780 0.436 0.455
0.780 0.462 0.507
0.780 0.487 0.555
0.780 0.513 0.606
0.780 0.538 0.649
0.780 0.564 0.696
0.780 0.590 0.733
0.780 0.615 0.774
0.780 0.641 0.809
0.780 0.667 0.842
0.780 0.692 0.869
0.780 0.718 0.893
0.780 0.744 0.916
0.780 0.769 0.933
0.780 0.795 0.947
0.780 0.821 0.959
0.780 0.846 0.969
0.780 0.872 0.977
0.780 0.897 0.983
0.780 0.923 0.987
0.780 0.949 0.991
0.780 0.974 0.994
0.780 1.000 0.996
0.810 0.000 0.027
0.810 0.026 0.028
0.810 0.051 0.031
0.810 0.077 0.038
0.810 0.103 0.045
0.810 0.128 0.057
0.810 0.154 0.071
0.810 0.179 0.087
0.810 0.205 0.105
0.810 0.231 0.127
0.810 0.256 0.157
0.810 0.282 0.187
0.810 0.308 0.221
0.810 0.333 0.262
0.810 0.359 0.298
0.810 0.385 0.345
0.810 0.410 0.389
0.810 0.436 0.437
0.810 0.462 0.486
0.810 0.487 0.531
0.810 0.513 0.583
0.810 0.538 0.628
0.810 0.564 0.673
0.810 0.590 0.716
0.810 0.615 0.760
0.810 0.641 0.790
0.810 0.667 0.824
0.810 0.692 0.855
0.810 0.718 0.881
0.810 0.744 0.904
0.810 0.769 0.922
0.810 0.795 0.937
0.810 0.821 0.952
0.810 0.846 0.964
0.810 0.872 0.973
0.810 0.897 0.980
0.810 0.923 0.985
0.810 0.949 0.988
0.810 0.974 0.992
0.810 1.000 0.994
0.841 0.000 0.027
0.841 0.026 0.028
0.841 0.051 0.031
0.841 0.077 0.037
0.841 0.103 0.045
0.841 0.128 0.054
0.841 0.154 0.068
0.841 0.179 0.086
0.841 0.205 0.104
0.841 0.231 0.127
0.841 0.256 0.154
0.841 0.282 0.182
0.841 0.308 0.212
0.841 0.333 0.249
0.841 0.359 0.293
0.841 0.385 0.332
0.841 0.410 0.375
0.841 0.436 0.424
0.841 0.462 0.470
0.841 0.487 0.517
0.841 0.513 0.568
0.841 0.538 0.610
0.841 0.564 0.658
0.841 0.590 0.701
0.841 0.615 0.739
0.841 0.641 0.779
0.841 0.667 0.812
0.841 0.692 0.842
0.841 0.718 0.869
0.841 0.744 0.893
0.841 0.769 0.914
0.841 0.795 0.931
0.841 0.821 0.946
0.841 0.846 0.957
0.841 0.872 0.968
0.841 0.897 0.974
0.841 0.923 0.982
0.841 0.949 0.987
0.841 0.974 0.990
0.841 1.000 0.993
0.871 0.000 0.028
0.871 0.026 0.028
0.871 0.051 0.032
0.871 0.077 0.037
0.871 0.103 0.045
0.871 0.128 0.055
0.871 0.154 0.068
0.871 0.179 0.083
0.871 0.205 0.104
0.871 0.231 0.123
0.871 0.256 0.148
0.871 0.282 0.178
0.871 0.308 0.211
0.871 0.333 0.242
0.871 0.359 0.283
0.871 0.385 0.325
0.871 0.410 0.367
0.871 0.436 0.414
0.871 0.462 0.459
0.871 0.487 0.507
0.871 0.513 0.555
0.871 0.538 0.598
0.871 0.564 0.643
0.871 0.590 0.687
0.871 0.615 0.728
0.871 0.641 0.765
0.871 0.667 0.798
0.871 0.692 0.830
0.871 0.718 0.858
0.871 0.744 0.884
0.871 0.769 0.906
0.871 0.795 0.922
0.871 0.821 0.937
0.871 0.846 0.952
0.871 0.872 0.962
0.871 0.897 0.971
0.871 0.923 0.978
0.871 0.949 0.984
0.871 0.974 0.989
0.871 1.000 0.991
0.902 0.000 0.031
0.902 0.026 0.031
0.902 0.051 0.035
0.902 0.077 0.040
0.902 0.103 0.046
0.902 0.128 0.058
0.902 0.154 0.070
0.902 0.179 0.087
0.902 0.205 0.103
0.902 0.231 0.125
0.902 0.256 0.152
0.902 0.282 0.179
0.902 0.308 0.213
0.902 0.333 0.243
0.902 0.359 0.282
0.902 0.385 0.320
0.902 0.410 0.365
0.902 0.436 0.405
0.902 0.462 0.449
0.902 0.487 0.498
0.902 0.513 0.546
0.902 0.538 0.590
0.902 0.564 0.632
0.902 0.590 0.677
0.902 0.615 0.715
0.902 0.641 0.754
0.902 0.667 0.789
0.902 0.692 0.821
0.902 0.718 0.850
0.902 0.744 0.875
0.902 0.769 0.896
0.902 0.795 0.916
0.902 0.821 0.934
0.902 0.846 0.947
0.902 0.872 0.958
0.902 0.897 0.967
0.902 0.923 0.975
0.902 0.949 0.982
0.902 0.974 0.986
0.902 1.000 0.989
0.932 0.000 0.034
0.932 0.026 0.036
0.932 0.051 0.040
0.932 0.077 0.044
0.932 0.103 0.051
0.932 0.128 0.063
0.932 0.154 0.076
0.932 0.179 0.090
0.932 0.205 0.108
0.932 0.231 0.130
0.932 0.256 0.154
0.932 0.282 0.182
0.932 0.308 0.211
0.932 0.333 0.245
0.932 0.359 0.284
0.932 0.385 0.323
0.932 0.410 0.362
0.932 0.436 0.403
0.932 0.462 0.448
0.932 0.487 0.494
0.932 0.513 0.539
0.932 0.538 0.585
0.932 0.564 0.632
0.932 0.590 0.668
0.932 0.615 0.707
0.932 0.641 0.750
0.932 0.667 0.781
0.932 0.692 0.814
0.932 0.718 0.845
0.932 0.744 0.868
0.932 0.769 0.889
0.932 0.795 0.913
0.932 0.821 0.928
0.932 0.846 0.942
0.932 0.872 0.954
0.932 0.897 0.963
0.932 0.923 0.972
0.932 0.949 0.980
0.932 0.974 0.985
0.932 1.000 0.989
0.963 0.000 0.041
0.963 0.026 0.043
0.963 0.051 0.046
0.963 0.077 0.049
0.963 0.103 0.058
0.963 0.128 0.069
0.963 0.154 0.080
0.963 0.179 0.096
0.963 0.205 0.115
0.963 0.231 0.135
0.963 0.256 0.161
0.963 0.282 0.188
0.963 0.308 0.216
0.963 0.333 0.249
0.963 0.359 0.286
0.963 0.385 0.324
0.963 0.410 0.366
0.963 0.436 0.407
0.963 0.462 0.449
0.963 0.487 0.494
0.963 0.513 0.537
0.963 0.538 0.583
0.963 0.564 0.623
0.963 0.590 0.665
0.963 0.615 0.706
0.963 0.641 0.745
0.963 0.667 0.775
0.963 0.692 0.808
0.963 0.718 0.839
0.963 0.744 0.863
0.963 0.769 0.887
0.963 0.795 0.907
0.963 0.821 0.924
0.963 0.846 0.938
0.963 0.872 0.952
0.963 0.897 0.962
0.963 0.923 0.969
0.963 0.949 0.977
0.963 0.974 0.983
0.963 1.000 0.987
0.993 0.000 0.049
0.993 0.026 0.050
0.993 0.051 0.052
0.993 0.077 0.057
0.993 0.103 0.064
0.993 0.128 0.075
0.993 0.154 0.089
0.993 0.179 0.104
0.993 0.205 0.124
0.993 0.231 0.144
0.993 0.256 0.167
0.993 0.282 0.198
0.993 0.308 0.226
0.993 0.333 0.259
0.993 0.359 0.295
0.993 0.385 0.330
0.993 0.410 0.371
0.993 0.436 0.413
0.993 0.462 0.457
0.993 0.487 0.494
0.993 0.513 0.543
0.993 0.538 0.583
0.993 0.564 0.624
0.993 0.590 0.664
0.993 0.615 0.705
0.993 0.641 0.739
0.993 0.667 0.774
0.993 0.692 0.806
0.993 0.718 0.835
0.993 0.744 0.859
0.993 0.769 0.882
0.993 0.795 0.902
0.993 0.821 0.921
0.993 0.846 0.936
0.993 0.872 0.950
0.993 0.897 0.959
0.993 0.923 0.968
0.993 0.949 0.975
0.993 0.974 0.981
0.993 1.000 0.985
1.024 0.000 0.060
1.024 0.026 0.060
1.024 0.051 0.062
1.024 0.077 0.068
1.024 0.103 0.077
1.024 0.128 0.087
1.024 0.154 0.102
1.024 0.179 0.118
1.024 0.205 0.133
1.024 0.231 0.158
1.024 0.256 0.179
1.024 0.282 0.207
1.024 0.308 0.238
1.024 0.333 0.269
1.024 0.359 0.302
1.024 0.385 0.342
1.024 0.410 0.382
1.024 0.436 0.420
1.024 0.462 0.462
1.024 0.487 0.501
1.024 0.513 0.547
1.024 0.538 0.585
1.024 0.564 0.629
1.024 0.590 0.666
1.024 0.615 0.703
1.024 0.641 0.739
1.024 0.667 0.771
1.024 0.692 0.806
1.024 0.718 0.833
1.024 0.744 0.857
1.024 0.769 0.880
1.024 0.795 0.902
1.024 0.821 0.918
1.024 0.846 0.933
1.024 0.872 0.946
1.024 0.897 0.956
1.024 0.923 0.967
1.024 0.949 0.974
1.024 0.974 0.978
1.024 1.000 0.984
1.054 0.000 0.072
1.054 0.026 0.072
1.054 0.051 0.076
1.054 0.077 0.082
1.054 0.103 0.093
1.054 0.128 0.103
1.054 0.154 0.115
1.054 0.179 0.130
1.054 0.205 0.151
1.054 0.231 0.172
1.054 0.256 0.197
1.054 0.282 0.222
1.054 0.308 0.251
1.054 0.333 0.284
1.054 0.359 0.321
1.054 0.385 0.353
1.054 0.410 0.396
1.054 0.436 0.429
1.054 0.462 0.470
1.054 0.487 0.512
1.054 0.513 0.554
1.054 0.538 0.592
1.054 0.564 0.632
1.054 0.590 0.669
1.054 0.615 0.707
1.054 0.641 0.742
1.054 0.667 0.776
1.054 0.692 0.804
1.054 0.718 0.831
1.054 0.744 0.855
1.054 0.769 0.879
1.054 0.795 0.899
1.054 0.821 0.918
1.054 0.846 0.932
1.054 0.872 0.945
1.054 0.897 0.955
1.054 0.923 0.964
1.054 0.949 0.972
1.054 0.974 0.978
1.054 1.000 0.982
1.085 0.000 0.087
1.085 0.026 0.087
1.085 0.051 0.094
1.085 0.077 0.099
1.085 0.103 0.107
1.085 0.128 0.120
1.085 0.154 0.133
1.085 0.179 0.148
1.085 0.205 0.171
1.085 0.231 0.187
1.085 0.256 0.213
1.085 0.282 0.242
1.085 0.308 0.269
1.085 0.333 0.301
1.085 0.359 0.335
1.085 0.385 0.369
1.085 0.410 0.406
1.085 0.436 0.446
1.085 0.462 0.485
1.085 0.487 0.524
1.085 0.513 0.566
1.085 0.538 0.605
1.085 0.564 0.640
1.085 0.590 0.678
1.085 0.615 0.711
1.085 0.641 0.744
1.085 0.667 0.778
1.085 0.692 0.807
1.085 0.718 0.832
1.085 0.744 0.857
1.085 0.769 0.879
1.085 0.795 0.898
1.085 0.821 0.915
1.085 0.846 0.929
1.085 0.872 0.944
1.085 0.897 0.954
1.085 0.923 0.965
1.085 0.949 0.970
1.085 0.974 0.978
1.085 1.000 0.982
1.115 0.000 0.108
1.115 0.026 0.110
1.115 0.051 0.114
1.115 0.077 0.119
1.115 0.103 0.127
1.115 0.128 0.140
1.115 0.154 0.154
1.115 0.179 0.170
1.115 0.205 0.188
1.115 0.231 0.209
1.115 0.256 0.236
1.115 0.282 0.262
1.115 0.308 0.291
1.115 0.333 0.320
1.115 0.359 0.356
1.115 0.385 0.390
1.115 0.410 0.425
1.115 0.436 0.464
1.115 0.462 0.500
1.115 0.487 0.537
1.115 0.513 0.578
1.115 0.538 0.615
1.115 0.564 0.649
1.115 0.590 0.683
1.115 0.615 0.717
1.115 0.641 0.751
1.115 0.667 0.783
1.115 0.692 0.812
1.115 0.718 0.833
1.115 0.744 0.861
1.115 0.769 0.881
1.115 0.795 0.900
1.115 0.821 0.915
1.115 0.846 0.930
1.115 0.872 0.942
1.115 0.897 0.954
1.115 0.923 0.963
1.115 0.949 0.969
1.115 0.974 0.975
1.115 1.000 0.982
1.146 0.000 0.134
1.146 0.026 0.133
1.146 0.051 0.135
1.146 0.077 0.145
1.146 0.103 0.154
1.146 0.128 0.167
1.146 0.154 0.179
1.146 0.179 0.197
1.146 0.205 0.215
1.146 0.231 0.238
1.146 0.256 0.259
1.146 0.282 0.289
1.146 0.308 0.314
1.146 0.333 0.348
1.146 0.359 0.371
1.146 0.385 0.411
1.146 0.410 0.448
1.146 0.436 0.484
1.146 0.462 0.516
1.146 0.487 0.557
1.146 0.513 0.591
1.146 0.538 0.626
1.146 0.564 0.660
1.146 0.590 0.697
1.146 0.615 0.727
1.146 0.641 0.760
1.146 0.667 0.788
1.146 0.692 0.816
1.146 0.718 0.840
1.146 0.744 0.862
1.146 0.769 0.881
1.146 0.795 0.900
1.146 0.821 0.917
1.146 0.846 0.929
1.146 0.872 0.943
1.146 0.897 0.953
1.146 0.923 0.962
1.146 0.949 0.968
1.146 0.974 0.976
1.146 1.000 0.981
1.176 0.000 0.159
1.176 0.026 0.165
1.176 0.051 0.165
1.176 0.077 0.172
1.176 0.103 0.185
1.176 0.128 0.194
1.176 0.154 0.204
1.176 0.179 0.222
1.176 0.205 0.241
1.176 0.231 0.265
1.176 0.256 0.287
1.176 0.282 0.315
1.176 0.308 0.342
1.176 0.333 0.373
1.176 0.359 0.403
1.176 0.385 0.435
1.176 0.410 0.470
1.176 0.436 0.504
1.176 0.462 0.540
1.176 0.487 0.573
1.176 0.513 0.606
1.176 0.538 0.643
1.176 0.564 0.675
1.176 0.590 0.709
1.176 0.615 0.739
1.176 0.641 0.765
1.176 0.667 0.797
1.176 0.692 0.824
1.176 0.718 0.845
1.176 0.744 0.867
1.176 0.769 0.884
1.176 0.795 0.902
1.176 0.821 0.919
1.176 0.846 0.932
1.176 0.872 0.943
1.176 0.897 0.953
1.176 0.923 0.962
1.176 0.949 0.969
1.176 0.974 0.975
1.176 1.000 0.981
1.207 0.000 0.192
1.207 0.026 0.195
1.207 0.051 0.199
1.207 0.077 0.208
1.207 0.103 0.216
1.207 0.128 0.225
1.207 0.154 0.239
1.207 0.179 0.255
1.207 0.205 0.276
1.207 0.231 0.297
1.207 0.256 0.320
1.207 0.282 0.343
1.207 0.308 0.373
1.207 0.333 0.402
1.207 0.359 0.428
1.207 0.385 0.460
1.207 0.410 0.495
1.207 0.436 0.530
1.207 0.462 0.562
1.207 0.487 0.595
1.207 0.513 0.626
1.207 0.538 0.658
1.207 0.564 0.691
1.207 0.590 0.721
1.207 0.615 0.752
1.207 0.641 0.778
1.207 0.667 0.805
1.207 0.692 0.827
1.207 0.718 0.850
1.207 0.744 0.871
1.207 0.769 0.890
1.207 0.795 0.906
1.207 0.821 0.920
1.207 0.846 0.933
1.207 0.872 0.945
1.207 0.897 0.953
1.207 0.923 0.963
1.207 0.949 0.970
1.207 0.974 0.976
1.207 1.000 0.981
1.237 0.000 0.229
1.237 0.026 0.231
1.237 0.051 0.236
1.237 0.077 0.240
1.237 0.103 0.253
1.237 0.128 0.262
1.237 0.154 0.272
1.237 0.179 0.294
1.237 0.205 0.312
1.237 0.231 0.328
1.237 0.256 0.353
1.237 0.282 0.375
1.237 0.308 0.404
1.237 0.333 0.432
1.237 0.359 0.463
1.237 0.385 0.491
1.237 0.410 0.519
1.237 0.436 0.552
1.237 0.462 0.583
1.237 0.487 0.614
1.237 0.513 0.649
1.237 0.538 0.675
1.237 0.564 0.709
1.237 0.590 0.734
1.237 0.615 0.761
1.237 0.641 0.789
1.237 0.667 0.815
1.237 0.692 0.839
1.237 0.718 0.858
1.237 0.744 0.877
1.237 0.769 0.893
1.237 0.795 0.909
1.237 0.821 0.924
1.237 0.846 0.934
1.237 0.872 0.947
1.237 0.897 0.957
1.237 0.923 0.963
1.237 0.949 0.971
1.237 0.974 0.977
1.237 1.000 0.980
1.268 0.000 0.270
1.268 0.026 0.272
1.268 0.051 0.277
1.268 0.077 0.282
1.268 0.103 0.289
1.268 0.128 0.303
1.268 0.154 0.317
1.268 0.179 0.328
1.268 0.205 0.348
1.268 0.231 0.363
1.268 0.256 0.392
1.268 0.282 0.416
1.268 0.308 0.441
1.268 0.333 0.463
1.268 0.359 0.494
1.268 0.385 0.522
1.268 0.410 0.551
1.268 0.436 0.579
1.268 0.462 0.609
1.268 0.487 0.639
1.268 0.513 0.668
1.268 0.538 0.695
1.268 0.564 0.726
1.268 0.590 0.749
1.268 0.615 0.780
1.268 0.641 0.802
1.268 0.667 0.826
1.268 0.692 0.845
1.268 0.718 0.866
1.268 0.744 0.882
1.268 0.769 0.900
1.268 0.795 0.915
1.268 0.821 0.926
1.268 0.846 0.937
1.268 0.872 0.949
1.268 0.897 0.958
1.268 0.923 0.964
1.268 0.949 0.971
1.268 0.974 0.977
1.268 1.000 0.981
1.298 0.000 0.314
1.298 0.026 0.313
1.298 0.051 0.318
1.298 0.077 0.324
1.298 0.103 0.332
1.298 0.128 0.344
1.298 0.154 0.359
1.298 0.179 0.371
1.298 0.205 0.387
1.298 0.231 0.402
1.298 0.256 0.427
1.298 0.282 0.450
1.298 0.308 0.475
1.298 0.333 0.502
1.298 0.359 0.523
1.298 0.385 0.555
1.298 0.410 0.580
1.298 0.436 0.608
1.298 0.462 0.636
1.298 0.487 0.663
1.298 0.513 0.690
1.298 0.538 0.718
1.298 0.564 0.743
1.298 0.590 0.768
1.298 0.615 0.794
1.298 0.641 0.816
1.298 0.667 0.835
1.298 0.692 0.857
1.298 0.718 0.872
1.298 0.744 0.891
1.298 0.769 0.905
1.298 0.795 0.919
1.298 0.821 0.930
1.298 0.846 0.941
1.298 0.872 0.952
1.298 0.897 0.959
1.298 0.923 0.966
1.298 0.949 0.973
1.298 0.974 0.978
1.298 1.000 0.980
1.329 0.000 0.359
1.329 0.026 0.360
1.329 0.051 0.365
1.329 0.077 0.372
1.329 0.103 0.378
1.329 0.128 0.388
1.329 0.154 0.401
1.329 0.179 0.415
1.329 0.205 0.431
1.329 0.231 0.446
1.329 0.256 0.467
1.329 0.282 0.489
1.329 0.308 0.512
1.329 0.333 0.534
1.329 0.359 0.555
1.329 0.385 0.586
1.329 0.410 0.610
1.329 0.436 0.635
1.329 0.462 0.664
1.329 0.487 0.690
1.329 0.513 0.714
1.329 0.538 0.741
1.329 0.564 0.760
1.329 0.590 0.786
1.329 0.615 0.807
1.329 0.641 0.827
1.329 0.667 0.847
1.329 0.692 0.866
1.329 0.718 0.880
1.329 0.744 0.899
1.329 0.769 0.909
1.329 0.795 0.924
1.329 0.821 0.935
1.329 0.846 0.946
1.329 0.872 0.953
1.329 0.897 0.961
1.329 0.923 0.968
1.329 0.949 0.974
1.329 0.974 0.978
1.329 1.000 0.982
1.359 0.000 0.402
1.359 0.026 0.408
1.359 0.051 0.410
1.359 0.077 0.417
1.359 0.103 0.422
1.359 0.128 0.433
1.359 0.154 0.446
1.359 0.179 0.456
1.359 0.205 0.474
1.359 0.231 0.491
1.359 0.256 0.510
1.359 0.282 0.528
1.359 0.308 0.551
1.359 0.333 0.572
1.359 0.359 0.594
1.359 0.385 0.615
1.359 0.410 0.640
1.359 0.436 0.662
1.359 0.462 0.689
1.359 0.487 0.709
1.359 0.513 0.740
1.359 0.538 0.759
1.359 0.564 0.781
1.359 0.590 0.802
1.359 0.615 0.823
1.359 0.641 0.841
1.359 0.667 0.859
1.359 0.692 0.873
1.359 0.718 0.891
1.359 0.744 0.906
1.359 0.769 0.916
1.359 0.795 0.930
1.359 0.821 0.939
1.359 0.846 0.948
1.359 0.872 0.957
1.359 0.897 0.964
1.359 0.923 0.970
1.359 0.949 0.976
1.359 0.974 0.979
1.359 1.000 0.983
1.390 0.000 0.455
1.390 0.026 0.456
1.390 0.051 0.458
1.390 0.077 0.463
1.390 0.103 0.469
1.390 0.128 0.479
1.390 0.154 0.492
1.390 0.179 0.500
1.390 0.205 0.514
1.390 0.231 0.534
1.390 0.256 0.551
1.390 0.282 0.568
1.390 0.308 0.585
1.390 0.333 0.611
1.390 0.359 0.627
1.390 0.385 0.651
1.390 0.410 0.671
1.390 0.436 0.694
1.390 0.462 0.716
1.390 0.487 0.738
1.390 0.513 0.757
1.390 0.538 0.779
1.390 0.564 0.797
1.390 0.590 0.817
1.390 0.615 0.837
1.390 0.641 0.856
1.390 0.667 0.872
1.390 0.692 0.884
1.390 0.718 0.900
1.390 0.744 0.912
1.390 0.769 0.925
1.390 0.795 0.934
1.390 0.821 0.944
1.390 0.846 0.952
1.390 0.872 0.959
1.390 0.897 0.966
1.390 0.923 0.972
1.390 0.949 0.976
1.390 0.974 0.981
1.390 1.000 0.984
1.420 0.000 0.500
1.420 0.026 0.504
1.420 0.051 0.508
1.420 0.077 0.508
1.420 0.103 0.515
1.420 0.128 0.528
1.420 0.154 0.536
1.420 0.179 0.546
1.420 0.205 0.562
1.420 0.231 0.577
1.420 0.256 0.590
1.420 0.282 0.605
1.420 0.308 0.626
1.420 0.333 0.645
1.420 0.359 0.664
1.420 0.385 0.682
1.420 0.410 0.704
1.420 0.436 0.721
1.420 0.462 0.743
1.420 0.487 0.762
1.420 0.513 0.783
1.420 0.538 0.800
1.420 0.564 0.820
1.420 0.590 0.836
1.420 0.615 0.851
1.420 0.641 0.866
1.420 0.667 0.883
1.420 0.692 0.895
1.420 0.718 0.908
1.420 0.744 0.920
1.420 0.769 0.929
1.420 0.795 0.939
1.420 0.821 0.950
1.420 0.846 0.957
1.420 0.872 0.962
1.420 0.897 0.969
1.420 0.923 0.974
1.420 0.949 0.978
1.420 0.974 0.982
1.420 1.000 0.985
1.451 0.000 0.548
1.451 0.026 0.549
1.451 0.051 0.554
1.451 0.077 0.559
1.451 0.103 0.566
1.451 0.128 0.570
1.451 0.154 0.581
1.451 0.179 0.592
1.451 0.205 0.604
1.451 0.231 0.614
1.451 0.256 0.629
1.451 0.282 0.644
1.451 0.308 0.662
1.451 0.333 0.680
1.451 0.359 0.698
1.451 0.385 0.714
1.451 0.410 0.730
1.451 0.436 0.751
1.451 0.462 0.768
1.451 0.487 0.785
1.451 0.513 0.805
1.451 0.538 0.819
1.451 0.564 0.836
1.451 0.590 0.850
1.451 0.615 0.866
1.451 0.641 0.880
1.451 0.667 0.893
1.451 0.692 0.904
1.451 0.718 0.917
1.451 0.744 0.926
1.451 0.769 0.936
1.451 0.795 0.945
1.451 0.821 0.952
1.451 0.846 0.959
1.451 0.872 0.966
1.451 0.897 0.970
1.451 0.923 0.976
1.451 0.949 0.980
1.451 0.974 0.983
1.451 1.000 0.986
1.481 0.000 0.598
1.481 0.026 0.598
1.481 0.051 0.600
1.481 0.077 0.602
1.481 0.103 0.611
1.481 0.128 0.618
1.481 0.154 0.624
1.481 0.179 0.634
1.481 0.205 0.644
1.481 0.231 0.655
1.481 0.256 0.671
1.481 0.282 0.684
1.481 0.308 0.699
1.481 0.333 0.711
1.481 0.359 0.727
1.481 0.385 0.742
1.481 0.410 0.758
1.481 0.436 0.775
1.481 0.462 0.794
1.481 0.487 0.808
1.481 0.513 0.823
1.481 0.538 0.837
1.481 0.564 0.852
1.481 0.590 0.866
1.481 0.615 0.880
1.481 0.641 0.892
1.481 0.667 0.902
1.481 0.692 0.915
1.481 0.718 0.924
1.481 0.744 0.933
1.481 0.769 0.943
1.481 0.795 0.949
1.481 0.821 0.957
1.481 0.846 0.963
1.481 0.872 0.968
1.481 0.897 0.975
1.481 0.923 0.977
1.481 0.949 0.981
1.481 0.974 0.984
1.481 1.000 0.987
1.512 0.000 0.639
1.512 0.026 0.645
1.512 0.051 0.647
1.512 0.077 0.644
1.512 0.103 0.652
1.512 0.128 0.659
1.512 0.154 0.665
1.512 0.179 0.677
1.512 0.205 0.686
1.512 0.231 0.698
1.512 0.256 0.706
1.512 0.282 0.716
1.512 0.308 0.734
1.512 0.333 0.741
1.512 0.359 0.759
1.512 0.385 0.773
1.512 0.410 0.784
1.512 0.436 0.802
1.512 0.462 0.815
1.512 0.487 0.827
1.512 0.513 0.843
1.512 0.538 0.855
1.512 0.564 0.869
1.512 0.590 0.880
1.512 0.615 0.895
1.512 0.641 0.904
1.512 0.667 0.914
1.512 0.692 0.924
1.512 0.718 0.933
1.512 0.744 0.941
1.512 0.769 0.948
1.512 0.795 0.954
1.512 0.821 0.962
1.512 0.846 0.967
1.512 0.872 0.970
1.512 0.897 0.976
1.512 0.923 0.980
1.512 0.949 0.984
1.512 0.974 0.986
1.512 1.000 0.989
1.542 0.000 0.681
1.542 0.026 0.682
1.542 0.051 0.683
1.542 0.077 0.687
1.542 0.103 0.694
1.542 0.128 0.697
1.542 0.154 0.703
1.542 0.179 0.715
1.542 0.205 0.719
1.542 0.231 0.730
1.542 0.256 0.741
1.542 0.282 0.750
1.542 0.308 0.762
1.542 0.333 0.776
1.542 0.359 0.786
1.542 0.385 0.796
1.542 0.410 0.811
1.542 0.436 0.826
1.542 0.462 0.836
1.542 0.487 0.849
1.542 0.513 0.860
1.542 0.538 0.874
1.542 0.564 0.884
1.542 0.590 0.896
1.542 0.615 0.905
1.542 0.641 0.915
1.542 0.667 0.924
1.542 0.692 0.933
1.542 0.718 0.941
1.542 0.744 0.948
1.542 0.769 0.954
1.542 0.795 0.961
1.542 0.821 0.965
1.542 0.846 0.970
1.542 0.872 0.975
1.542 0.897 0.978
1.542 0.923 0.982
1.542 0.949 0.984
1.542 0.974 0.988
1.542 1.000 0.989
1.573 0.000 0.723
1.573 0.026 0.720
1.573 0.051 0.723
1.573 0.077 0.727
1.573 0.103 0.731
1.573 0.128 0.735
1.573 0.154 0.742
1.573 0.179 0.749
1.573 0.205 0.757
1.573 0.231 0.764
1.573 0.256 0.772
1.573 0.282 0.782
1.573 0.308 0.790
1.573 0.333 0.806
1.573 0.359 0.812
1.573 0.385 0.824
1.573 0.410 0.838
1.573 0.436 0.845
1.573 0.462 0.858
1.573 0.487 0.868
1.573 0.513 0.878
1.573 0.538 0.887
1.573 0.564 0.898
1.573 0.590 0.908
1.573 0.615 0.915
1.573 0.641 0.925
1.573 0.667 0.934
1.573 0.692 0.941
1.573 0.718 0.948
1.573 0.744 0.954
1.573 0.769 0.960
1.573 0.795 0.966
1.573 0.821 0.969
1.573 0.846 0.973
1.573 0.872 0.977
1.573 0.897 0.980
1.573 0.923 0.984
1.573 0.949 0.986
1.573 0.974 0.988
1.573 1.000 0.990
1.603 0.000 0.758
1.603 0.026 0.760
1.603 0.051 0.760
1.603 0.077 0.764
1.603 0.103 0.767
1.603 0.128 0.771
1.603 0.154 0.773
1.603 0.179 0.781
1.603 0.205 0.786
1.603 0.231 0.794
1.603 0.256 0.804
1.603 0.282 0.810
1.603 0.308 0.819
1.603 0.333 0.829
1.603 0.359 0.838
1.603 0.385 0.847
1.603 0.410 0.856
1.603 0.436 0.865
1.603 0.462 0.875
1.603 0.487 0.883
1.603 0.513 0.894
1.603 0.538 0.903
1.603 0.564 0.910
1.603 0.590 0.920
1.603 0.615 0.926
1.603 0.641 0.933
1.603 0.667 0.940
1.603 0.692 0.948
1.603 0.718 0.953
1.603 0.744 0.958
1.603 0.769 0.964
1.603 0.795 0.968
1.603 0.821 0.973
1.603 0.846 0.976
1.603 0.872 0.980
1.603 0.897 0.983
1.603 0.923 0.985
1.603 0.949 0.987
1.603 0.974 0.989
1.603 1.000 0.992
1.634 0.000 0.791
1.634 0.026 0.791
1.634 0.051 0.796
1.634 0.077 0.794
1.634 0.103 0.799
1.634 0.128 0.801
1.634 0.154 0.804
1.634 0.179 0.812
1.634 0.205 0.816
1.634 0.231 0.823
1.634 0.256 0.829
1.634 0.282 0.836
1.634 0.308 0.842
1.634 0.333 0.852
1.634 0.359 0.858
1.634 0.385 0.868
1.634 0.410 0.876
1.634 0.436 0.885
1.634 0.462 0.892
1.634 0.487 0.901
1.634 0.513 0.908
1.634 0.538 0.916
1.634 0.564 0.924
1.634 0.590 0.929
1.634 0.615 0.937
1.634 0.641 0.944
1.634 0.667 0.947
1.634 0.692 0.953
1.634 0.718 0.959
1.634 0.744 0.964
1.634 0.769 0.969
1.634 0.795 0.972
1.634 0.821 0.976
1.634 0.846 0.979
1.634 0.872 0.983
1.634 0.897 0.984
1.634 0.923 0.987
1.634 0.949 0.989
1.634 0.974 0.991
1.634 1.000 0.992
1.664 0.000 0.821
1.664 0.026 0.822
1.664 0.051 0.821
1.664 0.077 0.825
1.664 0.103 0.826
1.664 0.128 0.829
1.664 0.154 0.830
1.664 0.179 0.838
1.664 0.205 0.840
1.664 0.231 0.846
1.664 0.256 0.853
1.664 0.282 0.859
1.664 0.308 0.865
1.664 0.333 0.873
1.664 0.359 0.879
1.664 0.385 0.885
1.664 0.410 0.894
1.664 0.436 0.899
1.664 0.462 0.907
1.664 0.487 0.914
1.664 0.513 0.922
1.664 0.538 0.927
1.664 0.564 0.934
1.664 0.590 0.938
1.664 0.615 0.943
1.664 0.641 0.950
1.664 0.667 0.955
1.664 0.692 0.961
1.664 0.718 0.965
1.664 0.744 0.968
1.664 0.769 0.973
1.664 0.795 0.976
1.664 0.821 0.979
1.664 0.846 0.983
1.664 0.872 0.984
1.664 0.897 0.987
1.664 0.923 0.988
1.664 0.949 0.991
1.664 0.974 0.992
1.664 1.000 0.993
1.695 0.000 0.847
1.695 0.026 0.848
1.695 0.051 0.848
1.695 0.077 0.850
1.695 0.103 0.851
1.695 0.128 0.852
1.695 0.154 0.858
1.695 0.179 0.859
1.695 0.205 0.864
1.695 0.231 0.870
1.695 0.256 0.875
1.695 0.282 0.880
1.695 0.308 0.885
1.695 0.333 0.891
1.695 0.359 0.895
1.695 0.385 0.903
1.695 0.410 0.910
1.695 0.436 0.915
1.695 0.462 0.921
1.695 0.487 0.926
1.695 0.513 0.931
1.695 0.538 0.937
1.695 0.564 0.943
1.695 0.590 0.948
1.695 0.615 0.954
1.695 0.641 0.958
1.695 0.667 0.961
1.695 0.692 0.966
1.695 0.718 0.969
1.695 0.744 0.974
1.695 0.769 0.975
1.695 0.795 0.979
1.695 0.821 0.981
1.695 0.846 0.983
1.695 0.872 0.986
1.695 0.897 0.988
1.695 0.923 0.990
1.695 0.949 0.991
1.695 0.974 0.992
1.695 1.000 0.994
1.725 0.000 0.869
1.725 0.026 0.871
1.725 0.051 0.872
1.725 0.077 0.872
1.725 0.103 0.876
1.725 0.128 0.876
1.725 0.154 0.880
1.725 0.179 0.883
1.725 0.205 0.886
1.725 0.231 0.889
1.725 0.256 0.895
1.725 0.282 0.899
1.725 0.308 0.903
1.725 0.333 0.905
1.725 0.359 0.912
1.725 0.385 0.917
1.725 0.410 0.923
1.725 0.436 0.927
1.725 0.462 0.933
1.725 0.487 0.938
1.725 0.513 0.942
1.725 0.538 0.946
1.725 0.564 0.952
1.725 0.590 0.955
1.725 0.615 0.960
1.725 0.641 0.963
1.725 0.667 0.967
1.725 0.692 0.971
1.725 0.718 0.974
1.725 0.744 0.977
1.725 0.769 0.979
1.725 0.795 0.981
1.725 0.821 0.983
1.725 0.846 0.986
1.725 0.872 0.989
1.725 0.897 0.990
1.725 0.923 0.990
1.725 0.949 0.992
1.725 0.974 0.993
1.725 1.000 0.995
1.756 0.000 0.891
1.756 0.026 0.890
1.756 0.051 0.892
1.756 0.077 0.892
1.756 0.103 0.894
1.756 0.128 0.896
1.756 0.154 0.898
1.756 0.179 0.901
1.756 0.205 0.904
1.756 0.231 0.907
1.756 0.256 0.911
1.756 0.282 0.913
1.756 0.308 0.918
1.756 0.333 0.923
1.756 0.359 0.929
1.756 0.385 0.929
1.756 0.410 0.935
1.756 0.436 0.938
1.756 0.462 0.944
1.756 0.487 0.947
1.756 0.513 0.951
1.756 0.538 0.955
1.756 0.564 0.958
1.756 0.590 0.962
1.756 0.615 0.966
1.756 0.641 0.968
1.756 0.667 0.972
1.756 0.692 0.974
1.756 0.718 0.978
1.756 0.744 0.980
1.756 0.769 0.983
1.756 0.795 0.984
1.756 0.821 0.987
1.756 0.846 0.988
1.756 0.872 0.990
1.756 0.897 0.991
1.756 0.923 0.992
1.756 0.949 0.993
1.756 0.974 0.994
1.756 1.000 0.996
1.786 0.000 0.910
1.786 0.026 0.908
1.786 0.051 0.911
1.786 0.077 0.911
1.786 0.103 0.913
1.786 0.128 0.912
1.786 0.154 0.915
1.786 0.179 0.917
1.786 0.205 0.918
1.786 0.231 0.923
1.786 0.256 0.925
1.786 0.282 0.928
1.786 0.308 0.929
1.786 0.333 0.933
1.786 0.359 0.938
1.786 0.385 0.942
1.786 0.410 0.946
1.786 0.436 0.948
1.786 0.462 0.951
1.786 0.487 0.955
1.786 0.513 0.959
1.786 0.538 0.962
1.786 0.564 0.965
1.786 0.590 0.967
1.786 0.615 0.970
1.786 0.641 0.973
1.786 0.667 0.976
1.786 0.692 0.979
1.786 0.718 0.981
1.786 0.744 0.982
1.786 0.769 0.985
1.786 0.795 0.986
1.786 0.821 0.989
1.786 0.846 0.990
1.786 0.872 0.992
1.786 0.897 0.992
1.786 0.923 0.993
1.786 0.949 0.994
1.786 0.974 0.995
1.786 1.000 0.996
1.817 0.000 0.924
1.817 0.026 0.923
1.817 0.051 0.926
1.817 0.077 0.925
1.817 0.103 0.927
1.817 0.128 0.927
1.817 0.154 0.930
1.817 0.179 0.931
1.817 0.205 0.933
1.817 0.231 0.934
1.817 0.256 0.938
1.817 0.282 0.940
1.817 0.308 0.944
1.817 0.333 0.945
1.817 0.359 0.949
1.817 0.385 0.952
1.817 0.410 0.953
1.817 0.436 0.956
1.817 0.462 0.959
1.817 0.487 0.962
1.817 0.513 0.965
1.817 0.538 0.968
1.817 0.564 0.971
1.817 0.590 0.973
1.817 0.615 0.976
1.817 0.641 0.979
1.817 0.667 0.980
1.817 0.692 0.982
1.817 0.718 0.984
1.817 0.744 0.986
1.817 0.769 0.987
1.817 0.795 0.989
1.817 0.821 0.991
1.817 0.846 0.992
1.817 0.872 0.993
1.817 0.897 0.993
1.817 0.923 0.994
1.817 0.949 0.995
1.817 0.974 0.996
1.817 1.000 0.997
1.847 0.000 0.938
1.847 0.026 0.937
1.847 0.051 0.939
1.847 0.077 0.937
1.847 0.103 0.940
1.847 0.128 0.940
1.847 0.154 0.941
1.847 0.179 0.942
1.847 0.205 0.945
1.847 0.231 0.945
1.847 0.256 0.949
1.847 0.282 0.949
1.847 0.308 0.952
1.847 0.333 0.954
1.847 0.359 0.958
1.847 0.385 0.960
1.847 0.410 0.962
1.847 0.436 0.965
1.847 0.462 0.965
1.847 0.487 0.969
1.847 0.513 0.971
1.847 0.538 0.973
1.847 0.564 0.976
1.847 0.590 0.978
1.847 0.615 0.978
1.847 0.641 0.982
1.847 0.667 0.984
1.847 0.692 0.985
1.847 0.718 0.986
1.847 0.744 0.988
1.847 0.769 0.989
1.847 0.795 0.991
1.847 0.821 0.991
1.847 0.846 0.992
1.847 0.872 0.993
1.847 0.897 0.994
1.847 0.923 0.995
1.847 0.949 0.996
1.847 0.974 0.996
1.847 1.000 0.997
1.878 0.000 0.947
1.878 0.026 0.949
1.878 0.051 0.948
1.878 0.077 0.950
1.878 0.103 0.950
1.878 0.128 0.950
1.878 0.154 0.953
1.878 0.179 0.952
1.878 0.205 0.955
1.878 0.231 0.954
1.878 0.256 0.958
1.878 0.282 0.959
1.878 0.308 0.960
1.878 0.333 0.962
1.878 0.359 0.964
1.878 0.385 0.966
1.878 0.410 0.968
1.878 0.436 0.971
1.878 0.462 0.972
1.878 0.487 0.975
1.878 0.513 0.975
1.878 0.538 0.979
1.878 0.564 0.980
1.878 0.590 0.981
1.878 0.615 0.983
1.878 0.641 0.985
1.878 0.667 0.986
1.878 0.692 0.987
1.878 0.718 0.989
1.878 0.744 0.990
1.878 0.769 0.991
1.878 0.795 0.992
1.878 0.821 0.993
1.878 0.846 0.994
1.878 0.872 0.995
1.878 0.897 0.995
1.878 0.923 0.995
1.878 0.949 0.997
1.878 0.974 0.997
1.878 1.000 0.997
1.908 0.000 0.959
1.908 0.026 0.958
1.908 0.051 0.958
1.908 0.077 0.959
1.908 0.103 0.958
1.908 0.128 0.959
1.908 0.154 0.959
1.908 0.179 0.960
1.908 0.205 0.962
1.908 0.231 0.963
1.908 0.256 0.965
1.908 0.282 0.965
1.908 0.308 0.967
1.908 0.333 0.970
1.908 0.359 0.971
1.908 0.385 0.972
1.908 0.410 0.974
1.908 0.436 0.975
1.908 0.462 0.977
1.908 0.487 0.978
1.908 0.513 0.980
1.908 0.538 0.981
1.908 0.564 0.983
1.908 0.590 0.985
1.908 0.615 0.985
1.908 0.641 0.987
1.908 0.667 0.988
1.908 0.692 0.989
1.908 0.718 0.991
1.908 0.744 0.991
1.908 0.769 0.992
1.908 0.795 0.993
1.908 0.821 0.994
1.908 0.846 0.995
1.908 0.872 0.996
1.908 0.897 0.996
1.908 0.923 0.996
1.908 0.949 0.997
1.908 0.974 0.998
1.908 1.000 0.998
1.939 0.000 0.965
1.939 0.026 0.965
1.939 0.051 0.964
1.939 0.077 0.965
1.939 0.103 0.967
1.939 0.128 0.966
1.939 0.154 0.967
1.939 0.179 0.967
1.939 0.205 0.969
1.939 0.231 0.971
1.939 0.256 0.972
1.939 0.282 0.971
1.939 0.308 0.974
1.939 0.333 0.975
1.939 0.359 0.976
1.939 0.385 0.978
1.939 0.410 0.978
1.939 0.436 0.981
1.939 0.462 0.980
1.939 0.487 0.982
1.939 0.513 0.983
1.939 0.538 0.984
1.939 0.564 0.987
1.939 0.590 0.987
1.939 0.615 0.989
1.939 0.641 0.989
1.939 0.667 0.990
1.939 0.692 0.991
1.939 0.718 0.992
1.939 0.744 0.993
1.939 0.769 0.994
1.939 0.795 0.994
1.939 0.821 0.995
1.939 0.846 0.996
1.939 0.872 0.996
1.939 0.897 0.997
1.939 0.923 0.997
1.939 0.949 0.997
1.939 0.974 0.998
1.939 1.000 0.998
1.969 0.000 0.972
1.969 0.026 0.972
1.969 0.051 0.972
1.969 0.077 0.972
1.969 0.103 0.973
1.969 0.128 0.973
1.969 0.154 0.973
1.969 0.179 0.975
1.969 0.205 0.974
1.969 0.231 0.976
1.969 0.256 0.977
1.969 0.282 0.978
1.969 0.308 0.979
1.969 0.333 0.980
1.969 0.359 0.980
1.969 0.385 0.981
1.969 0.410 0.983
1.969 0.436 0.983
1.969 0.462 0.985
1.969 0.487 0.985
1.969 0.513 0.987
1.969 0.538 0.988
1.969 0.564 0.988
1.969 0.590 0.989
1.969 0.615 0.990
1.969 0.641 0.991
1.969 0.667 0.992
1.969 0.692 0.992
1.969 0.718 0.994
1.969 0.744 0.994
1.969 0.769 0.995
1.969 0.795 0.996
1.969 0.821 0.996
1.969 0.846 0.996
1.969 0.872 0.997
1.969 0.897 0.997
1.969 0.923 0.998
1.969 0.949 0.998
1.969 0.974 0.998
1.969 1.000 0.998
2.000 0.000 0.978
2.000 0.026 0.978
2.000 0.051 0.977
2.000 0.077 0.978
2.000 0.103 0.978
2.000 0.128 0.978
2.000 0.154 0.979
2.000 0.179 0.980
2.000 0.205 0.980
2.000 0.231 0.981
2.000 0.256 0.980
2.000 0.282 0.982
2.000 0.308 0.982
2.000 0.333 0.983
2.000 0.359 0.984
2.000 0.385 0.984
2.000 0.410 0.986
2.000 0.436 0.987
2.000 0.462 0.987
2.000 0.487 0.988
2.000 0.513 0.989
2.000 0.538 0.989
2.000 0.564 0.990
2.000 0.590 0.991
2.000 0.615 0.992
2.000 0.641 0.993
2.000 0.667 0.994
2.000 0.692 0.994
2.000 0.718 0.994
2.000 0.744 0.995
2.000 0.769 0.996
2.000 0.795 0.996
2.000 0.821 0.997
2.000 0.846 0.997
2.000 0.872 0.997
2.000 0.897 0.997
2.000 0.923 0.998
2.000 0.949 0.998
2.000 0.974 0.998
2.000 1.000 0.999

==> data_kwft.txt <==
x y
1e-05	0.00086
1.623776739188721e-05	0.001108
2.6366508987303556e-05	0.00142
4.281332398719396e-05	0.00174
6.951927961775606e-05	0.002476
0.00011288378916846884	0.003404
0.00018329807108324357	0.003968
0.00029763514416313193	0.005428
0.0004832930238571752	0.007232
0.0007847599703514606	0.009484
0.0012742749857031334	0.012156
0.00206913808111479	0.015776
0.003359818286283781	0.02068
0.005455594781168515	0.027688
0.008858667904100823	0.035284
0.01438449888287663	0.04754
0.023357214690901212	0.062088
0.03792690190732246	0.083012
0.06158482110660261	0.110156
0.1	0.147696

==> err95.txt <==
x y
25 0.002917
35 0.001815
45 0.001106
60 0.00016
75 -0.00033
100 -0.00088
150 -0.0014
200 -0.001817
300 -0.00245
500 -0.00295
750 -0.00332
1000 -0.0036
1500 -0.00393
2000 -0.00413
4000 -0.00449
8000 -0.00496

==> err_data100.txt <==
X Y
0.000000000000000000e+00 0.000000000000000000e+00
3.015075376884421843e-01 -7.130483143329508848e-07
6.030150753768843686e-01 -1.175877426605213073e-04
9.045226130653265528e-01 -6.002862798393196909e-04
1.206030150753768737e+00 -1.049903572405083002e-03
1.507537688442210921e+00 -8.629012901402721702e-04
1.809045226130653106e+00 -1.204067921740173408e-04
2.110552763819095290e+00 8.875412423782064186e-04
2.412060301507537474e+00 1.941240884569150893e-03
2.713567839195979658e+00 2.713179898836431958e-03
3.015075376884421843e+00 3.296079571646959305e-03
3.316582914572864027e+00 3.362158775227552798e-03
3.618090452261306211e+00 3.217223005397507052e-03
3.919597989949748396e+00 2.712619721737086209e-03
4.221105527638190580e+00 2.071662074542013343e-03
4.522613065326632764e+00 1.393800795625177447e-03
4.824120603015074948e+00 6.138881446712263212e-04
5.125628140703517133e+00 -9.506003804737872542e-05
5.427135678391959317e+00 -7.619101345125445235e-04
5.728643216080401501e+00 -1.406505260808765811e-03
6.030150753768843686e+00 -1.882933538019049280e-03
6.331658291457285870e+00 -2.315767731169815491e-03
6.633165829145728054e+00 -2.579344147495388206e-03
6.934673366834170238e+00 -2.819147920284814646e-03
7.236180904522612423e+00 -2.909314742894131278e-03
7.537688442211054607e+00 -3.033953154548463260e-03
7.839195979899496791e+00 -3.088279341344146722e-03
8.140703517587938975e+00 -2.996192006755382664e-03
8.442211055276381160e+00 -2.860507462837391657e-03
8.743718592964823344e+00 -2.672963449587673068e-03
9.045226130653265528e+00 -2.515906702703518683e-03
9.346733668341707713e+00 -2.368871241936298944e-03
9.648241206030149897e+00 -2.204516904970255098e-03
9.949748743718592081e+00 -2.060897316859322537e-03
1.025125628140703427e+01 -1.884431151163212803e-03
1.055276381909547645e+01 -1.745219190988689384e-03
1.085427135678391863e+01 -1.574872740342403432e-03
1.115577889447236082e+01 -1.399609736544515926e-03
1.145728643216080300e+01 -1.232331882415671487e-03
1.175879396984924519e+01 -1.020443290143280279e-03
1.206030150753768737e+01 -8.516027045132323892e-04
1.236180904522612956e+01 -6.809588145667566650e-04
1.266331658291457174e+01 -5.463128176896869803e-04
1.296482412060301392e+01 -3.992651364366217592e-04
1.326633165829145611e+01 -2.384246299690362392e-04
1.356783919597989829e+01 -1.230196615034095942e-04
1.386934673366834048e+01 -2.290002438232185966e-06
1.417085427135678266e+01 1.045992184123267776e-04
1.447236180904522485e+01 1.954528706085145728e-04
1.477386934673366703e+01 2.939997009732131517e-04
1.507537688442210921e+01 3.803965364933548088e-04
1.537688442211055140e+01 4.382597066019400245e-04
1.567839195979899358e+01 4.976468875618200727e-04
1.597989949748743577e+01 5.410906973778439877e-04
1.628140703517587795e+01 5.867643215217155372e-04
1.658291457286431836e+01 6.247033862499806744e-04
1.688442211055276232e+01 6.542887762682747521e-04
1.718592964824120628e+01 6.837737628805351520e-04
1.748743718592964669e+01 7.141569158231053649e-04
1.778894472361808710e+01 7.206627117096742197e-04
1.809045226130653106e+01 7.344813515808290560e-04
1.839195979899497502e+01 7.471176607627416644e-04
1.869346733668341543e+01 7.550768928793472057e-04
1.899497487437185583e+01 7.630945657449705877e-04
1.929648241206029979e+01 7.733824646807274661e-04
1.959798994974874375e+01 7.791297138420860691e-04
1.989949748743718416e+01 7.765834132836824111e-04
2.020100502512562457e+01 7.674111866696753381e-04
2.050251256281406853e+01 7.577691690561216831e-04
2.080402010050251249e+01 7.449575714644218749e-04
2.110552763819095290e+01 7.380241332926029685e-04
2.140703517587939331e+01 7.256701013675925793e-04
2.170854271356783727e+01 7.165993550631855058e-04
2.201005025125628123e+01 7.030065588854439440e-04
2.231155778894472164e+01 6.901313539040554446e-04
2.261306532663316204e+01 6.720274902193290600e-04
2.291457286432160600e+01 6.509305969591983043e-04
2.321608040201004997e+01 6.371794097781435795e-04
2.351758793969849037e+01 6.255795797175389694e-04
2.381909547738693078e+01 6.176161102574573292e-04
2.412060301507537474e+01 6.022930096742928896e-04
2.442211055276381870e+01 5.876030987637115288e-04
2.472361809045225911e+01 5.692765862143067679e-04
2.502512562814069952e+01 5.552289526832288047e-04
2.532663316582914348e+01 5.346391298793884417e-04
2.562814070351758744e+01 5.156521802176516900e-04
2.592964824120602785e+01 5.046407519201379088e-04
2.623115577889446826e+01 4.881962706998477231e-04
2.653266331658291222e+01 4.716881650949078519e-04
2.683417085427135618e+01 4.581353014863065454e-04
2.713567839195979658e+01 4.468599254012772803e-04
2.743718592964823699e+01 4.316056855561134498e-04
2.773869346733668095e+01 4.177504221206662649e-04
2.804020100502512491e+01 4.014252930975015232e-04
2.834170854271356532e+01 3.854378258471014007e-04
2.864321608040200573e+01 3.715143164791934183e-04
2.894472361809044969e+01 3.605752301919507019e-04
2.924623115577889365e+01 3.468872366525488360e-04
2.954773869346733406e+01 3.353717512406539925e-04
2.984924623115577447e+01 3.237571115304316294e-04
3.015075376884421843e+01 3.105734826222006362e-04
3.045226130653266239e+01 2.987141991900310600e-04
3.075376884422110280e+01 2.860852157003934693e-04
3.105527638190954320e+01 2.751705434774764925e-04
3.135678391959798716e+01 2.652650949707124894e-04
3.165829145728643113e+01 2.523938322972485437e-04
3.195979899497487153e+01 2.424017451286841762e-04
3.226130653266331194e+01 2.337264363792002086e-04
3.256281407035175590e+01 2.246192765230636823e-04
3.286432160804019986e+01 2.180389981722985482e-04
3.316582914572863672e+01 2.083096907812276299e-04
3.346733668341708068e+01 1.992190332468224412e-04
3.376884422110552464e+01 1.919749447271135168e-04
3.407035175879396860e+01 1.856593110756143972e-04
3.437185929648241256e+01 1.786562313307316074e-04
3.467336683417084942e+01 1.712716610628994829e-04
3.497487437185929338e+01 1.644857785768616409e-04
3.527638190954773734e+01 1.572132276193016764e-04
3.557788944723617419e+01 1.506425118038556832e-04
3.587939698492461815e+01 1.435254042563283150e-04
3.618090452261306211e+01 1.376228620938446667e-04
3.648241206030150607e+01 1.313307121462159444e-04
3.678391959798995003e+01 1.258766128884314384e-04
3.708542713567838689e+01 1.198857479874915200e-04
3.738693467336683085e+01 1.147963626817460892e-04
3.768844221105527481e+01 1.098439179040289204e-04
3.798994974874371167e+01 1.062267742814038129e-04
3.829145728643215563e+01 1.010074529109727948e-04
3.859296482412059959e+01 9.689371481602648828e-05
3.889447236180904355e+01 9.271934713284135654e-05
3.919597989949748751e+01 8.889708988790712141e-05
3.949748743718592436e+01 8.552115292947970460e-05
3.979899497487436832e+01 8.227633936042089147e-05
4.010050251256281229e+01 7.888154327062579796e-05
4.040201005025124914e+01 7.613202194511892174e-05
4.070351758793969310e+01 7.216328900405688529e-05
4.100502512562813706e+01 6.978805376733898669e-05
4.130653266331658102e+01 6.509506943341847318e-05
4.160804020100502498e+01 6.261594668954817422e-05
4.190954773869346184e+01 6.094190472683003179e-05
4.221105527638190580e+01 5.819740519363847397e-05
4.251256281407034976e+01 5.571804198667429375e-05
4.281407035175878661e+01 5.362461583957589539e-05
4.311557788944723058e+01 5.187401546347114589e-05
4.341708542713567454e+01 4.964272401897229514e-05
4.371859296482411850e+01 4.746963452550989615e-05
4.402010050251256246e+01 4.534263919175884894e-05
4.432160804020099931e+01 4.339740436842820515e-05
4.462311557788944327e+01 4.147254934150357286e-05
4.492462311557788723e+01 4.097618612197706511e-05
4.522613065326632409e+01 3.756617837691322848e-05
4.552763819095476805e+01 3.629503350077722956e-05
4.582914572864321201e+01 3.479516506799118503e-05
4.613065326633165597e+01 3.338769345684333700e-05
4.643216080402009993e+01 3.186572103064388983e-05
4.673366834170853679e+01 3.084543456510768777e-05
4.703517587939698075e+01 2.926912725564889683e-05
4.733668341708542471e+01 2.793570227577202303e-05
4.763819095477386156e+01 2.726989570089877191e-05
4.793969849246230552e+01 2.673138662090401851e-05
4.824120603015074948e+01 2.565428546208448068e-05
4.854271356783919344e+01 2.460937985782063464e-05
4.884422110552763741e+01 2.387337774789610734e-05
4.914572864321607426e+01 2.387337774789610734e-05
4.944723618090451822e+01 2.129188037935936251e-05
4.974874371859296218e+01 2.129188037935936251e-05
5.005025125628139904e+01 1.946145789311071184e-05
5.035175879396984300e+01 1.894452288764281178e-05
5.065326633165828696e+01 1.846851726450271514e-05
5.095477386934673092e+01 1.721994490821998625e-05
5.125628140703517488e+01 1.653835682569049226e-05
5.155778894472361173e+01 1.653835682569049226e-05
5.185929648241205570e+01 1.581693144103724080e-05
5.216080402010049966e+01 1.516518226374330425e-05
5.246231155778893651e+01 1.457936172188922797e-05
5.276381909547738047e+01 1.457936172188922797e-05
5.306532663316582443e+01 1.457936172188922797e-05
5.336683417085426839e+01 1.457936172188922797e-05
5.366834170854271235e+01 1.457936172188922797e-05
5.396984924623114921e+01 1.457936172188922797e-05
5.427135678391959317e+01 1.095802707917759022e-05
5.457286432160803713e+01 1.095802707917759022e-05
5.487437185929647399e+01 1.095802707917759022e-05
5.517587939698491795e+01 1.095802707917759022e-05
5.547738693467336191e+01 9.415339253471266545e-06
5.577889447236180587e+01 9.415339253471266545e-06
5.608040201005024983e+01 8.719988135674761054e-06
5.638190954773868668e+01 8.283107063022931982e-06
5.668341708542713064e+01 8.283107063022931982e-06
5.698492462311557460e+01 8.283107063022931982e-06
5.728643216080401146e+01 8.283107063022931982e-06
5.758793969849245542e+01 8.283107063022931982e-06
5.788944723618089938e+01 8.283107063022931982e-06
5.819095477386934334e+01 8.283107063022931982e-06
5.849246231155778730e+01 8.283107063022931982e-06
5.879396984924622416e+01 8.283107063022931982e-06
5.909547738693466812e+01 8.283107063022931982e-06
5.939698492462311208e+01 8.283107063022931982e-06
5.969849246231154893e+01 8.283107063022931982e-06
6.000000000000000000e+01 8.283107063022931982e-06

==> err_data25.txt <==
X Y
0.000000000000000000e+00 0.000000000000000000e+00
3.015075376884421843e-01 1.028775713083197960e-05
6.030150753768843686e-01 4.093755349111015407e-04
9.045226130653265528e-01 1.619222390542318993e-03
1.206030150753768737e+00 2.855296404528202825e-03
1.507537688442210921e+00 3.437405602474200017e-03
1.809045226130653106e+00 2.926804684901307407e-03
2.110552763819095290e+00 1.831306366828516774e-03
2.412060301507537474e+00 3.207047797279261037e-04
2.713567839195979658e+00 -1.521140186817870887e-03
3.015075376884421843e+00 -3.294265425477116427e-03
3.316582914572864027e+00 -4.661578037549185538e-03
3.618090452261306211e+00 -5.929704324888429579e-03
3.919597989949748396e+00 -6.803207336986472065e-03
4.221105527638190580e+00 -7.288624157534395742e-03
4.522613065326632764e+00 -7.527952714511343402e-03
4.824120603015074948e+00 -7.540104391853819088e-03
5.125628140703517133e+00 -7.331550338955272750e-03
5.427135678391959317e+00 -7.062083093363202835e-03
5.728643216080401501e+00 -6.527185468511165212e-03
6.030150753768843686e+00 -6.051103985157180176e-03
6.331658291457285870e+00 -5.555900725199403034e-03
6.633165829145728054e+00 -4.791420373063459692e-03
6.934673366834170238e+00 -4.138455191870726857e-03
7.236180904522612423e+00 -3.408957633638243223e-03
7.537688442211054607e+00 -2.702810179635473098e-03
7.839195979899496791e+00 -2.010193072055077579e-03
8.140703517587938975e+00 -1.387233632837436836e-03
8.442211055276381160e+00 -8.480019133214611315e-04
8.743718592964823344e+00 -2.929498091480686739e-04
9.045226130653265528e+00 2.511742836331931628e-04
9.346733668341707713e+00 7.453954572553822544e-04
9.648241206030149897e+00 1.170824972667738884e-03
9.949748743718592081e+00 1.587236708914696592e-03
1.025125628140703427e+01 1.904635982193592092e-03
1.055276381909547645e+01 2.191198983669262468e-03
1.085427135678391863e+01 2.460808595495800333e-03
1.115577889447236082e+01 2.676722985033075375e-03
1.145728643216080300e+01 2.898505383794436341e-03
1.175879396984924519e+01 3.048064839157760275e-03
1.206030150753768737e+01 3.203115192986549786e-03
1.236180904522612956e+01 3.345850935924654657e-03
1.266331658291457174e+01 3.458593535332177282e-03
1.296482412060301392e+01 3.558558162093383714e-03
1.326633165829145611e+01 3.621006839851226289e-03
1.356783919597989829e+01 3.659775644220153445e-03
1.386934673366834048e+01 3.682197395871389389e-03
1.417085427135678266e+01 3.680915136649032249e-03
1.447236180904522485e+01 3.662010551735761510e-03
1.477386934673366703e+01 3.624304062436523033e-03
1.507537688442210921e+01 3.598553049503183665e-03
1.537688442211055140e+01 3.566420665807368273e-03
1.567839195979899358e+01 3.525572208275318253e-03
1.597989949748743577e+01 3.464606600279918069e-03
1.628140703517587795e+01 3.407889312623924027e-03
1.658291457286431836e+01 3.349274547226888110e-03
1.688442211055276232e+01 3.277716126578456013e-03
1.718592964824120628e+01 3.220426032275680583e-03
1.748743718592964669e+01 3.158662410959967026e-03
1.778894472361808710e+01 3.081894309418853339e-03
1.809045226130653106e+01 3.001641152804990220e-03
1.839195979899497502e+01 2.935977665058930874e-03
1.869346733668341543e+01 2.856171191496947870e-03
1.899497487437185583e+01 2.778828562849056105e-03
1.929648241206029979e+01 2.707448972021686551e-03
1.959798994974874375e+01 2.633211380344557817e-03
1.989949748743718416e+01 2.555072618301235110e-03
2.020100502512562457e+01 2.472555657587971467e-03
2.050251256281406853e+01 2.394481703075990175e-03
2.080402010050251249e+01 2.306149552265046587e-03
2.110552763819095290e+01 2.231973568518008655e-03
2.140703517587939331e+01 2.159667789636610102e-03
2.170854271356783727e+01 2.088659544682958114e-03
2.201005025125628123e+01 2.018812279552362199e-03
2.231155778894472164e+01 1.949509846012387193e-03
2.261306532663316204e+01 1.880194090988052125e-03
2.291457286432160600e+01 1.809106706113894347e-03
2.321608040201004997e+01 1.745742908828118445e-03
2.351758793969849037e+01 1.691102239130826135e-03
2.381909547738693078e+01 1.634617322569420494e-03
2.412060301507537474e+01 1.572105077235153026e-03
2.442211055276381870e+01 1.517083474664837617e-03
2.472361809045225911e+01 1.464011931408881750e-03
2.502512562814069952e+01 1.407891224650126283e-03
2.532663316582914348e+01 1.353700025955473230e-03
2.562814070351758744e+01 1.306618011531313073e-03
2.592964824120602785e+01 1.254930933371034563e-03
2.623115577889446826e+01 1.207796844915232093e-03
2.653266331658291222e+01 1.161353222271177543e-03
2.683417085427135618e+01 1.116690651448815075e-03
2.713567839195979658e+01 1.071231807183714579e-03
2.743718592964823699e+01 1.029548577805905474e-03
2.773869346733668095e+01 9.925828162204997085e-04
2.804020100502512491e+01 9.541373016521692563e-04
2.834170854271356532e+01 9.183327670073682114e-04
2.864321608040200573e+01 8.801190849944129369e-04
2.894472361809044969e+01 8.446002523671003459e-04
2.924623115577889365e+01 8.115472575286331036e-04
2.954773869346733406e+01 7.801694981534046391e-04
2.984924623115577447e+01 7.509291296782238945e-04
3.015075376884421843e+01 7.225138893799387674e-04
3.045226130653266239e+01 6.928162644561641770e-04
3.075376884422110280e+01 6.640789138796510116e-04
3.105527638190954320e+01 6.358943111156589723e-04
3.135678391959798716e+01 6.091789088099597294e-04
3.165829145728643113e+01 5.829708045366199798e-04
3.195979899497487153e+01 5.586180614091107444e-04
3.226130653266331194e+01 5.364012934467865534e-04
3.256281407035175590e+01 5.163596502976153246e-04
3.286432160804019986e+01 4.963318203976552212e-04
3.316582914572863672e+01 4.765062154981070108e-04
3.346733668341708068e+01 4.589430029433572145e-04
3.376884422110552464e+01 4.398428850961311198e-04
3.407035175879396860e+01 4.217962535483232855e-04
3.437185929648241256e+01 4.041810069518314563e-04
3.467336683417084942e+01 3.883367888655175904e-04
3.497487437185929338e+01 3.741246981611157096e-04
3.527638190954773734e+01 3.614610826490061157e-04
3.557788944723617419e+01 3.469569648598680445e-04
3.587939698492461815e+01 3.333795390002558534e-04
3.618090452261306211e+01 3.207087081061876788e-04
3.648241206030150607e+01 3.082084356664793745e-04
3.678391959798995003e+01 2.957418344523565779e-04
3.708542713567838689e+01 2.837712695189509304e-04
3.738693467336683085e+01 2.736503909676057944e-04
3.768844221105527481e+01 2.644576777395268863e-04
3.798994974874371167e+01 2.525083364585123391e-04
3.829145728643215563e+01 2.427316895875497593e-04
3.859296482412059959e+01 2.341681081073909709e-04
3.889447236180904355e+01 2.239461298246814280e-04
3.919597989949748751e+01 2.155009114868100539e-04
3.949748743718592436e+01 2.076538989588261330e-04
3.979899497487436832e+01 1.999741909658458994e-04
4.010050251256281229e+01 1.905268927669956369e-04
4.040201005025124914e+01 1.828497130433870410e-04
4.070351758793969310e+01 1.763434850247103114e-04
4.100502512562813706e+01 1.690294760680055575e-04
4.130653266331658102e+01 1.634573451814169687e-04
4.160804020100502498e+01 1.571466286732770001e-04
4.190954773869346184e+01 1.510917108724640912e-04
4.221105527638190580e+01 1.453210696704676508e-04
4.251256281407034976e+01 1.400023715377729516e-04
4.281407035175878661e+01 1.349815218609773382e-04
4.311557788944723058e+01 1.305710387566882957e-04
4.341708542713567454e+01 1.265917735673305344e-04
4.371859296482411850e+01 1.202437913407905512e-04
4.402010050251256246e+01 1.163997894014778822e-04
4.432160804020099931e+01 1.120301707150384019e-04
4.462311557788944327e+01 1.084541096706415075e-04
4.492462311557788723e+01 1.049316333359140430e-04
4.522613065326632409e+01 1.017543864298975365e-04
4.552763819095476805e+01 9.612811313153279968e-05
4.582914572864321201e+01 9.354361181701520422e-05
4.613065326633165597e+01 8.979295970379386205e-05
4.643216080402009993e+01 8.741014408242264722e-05
4.673366834170853679e+01 8.511623238638410527e-05
4.703517587939698075e+01 8.008711530860246341e-05
4.733668341708542471e+01 7.777297358846357866e-05
4.763819095477386156e+01 7.522882733723701421e-05
4.793969849246230552e+01 7.146746966557593339e-05
4.824120603015074948e+01 6.838983307722035221e-05
4.854271356783919344e+01 6.812189682614544495e-05
4.884422110552763741e+01 6.394806605947156442e-05
4.914572864321607426e+01 6.239863363544095876e-05
4.944723618090451822e+01 6.059100072886014487e-05
4.974874371859296218e+01 5.827188843876562885e-05
5.005025125628139904e+01 5.827188843876562885e-05
5.035175879396984300e+01 5.827188843876562885e-05
5.065326633165828696e+01 5.165881583168996372e-05
5.095477386934673092e+01 5.002127755571184053e-05
5.125628140703517488e+01 5.002127755571184053e-05
5.155778894472361173e+01 5.002127755571184053e-05
5.185929648241205570e+01 4.531174610866717245e-05
5.216080402010049966e+01 4.428293918423698017e-05
5.246231155778893651e+01 4.428293918423698017e-05
5.276381909547738047e+01 4.003532603069626106e-05
5.306532663316582443e+01 4.003532603069626106e-05
5.336683417085426839e+01 4.003532603069626106e-05
5.366834170854271235e+01 4.003532603069626106e-05
5.396984924623114921e+01 3.538005146741518558e-05
5.427135678391959317e+01 3.538005146741518558e-05
5.457286432160803713e+01 3.538005146741518558e-05
5.487437185929647399e+01 3.224196149032021452e-05
5.517587939698491795e+01 3.224196149032021452e-05
5.547738693467336191e+01 3.224196149032021452e-05
5.577889447236180587e+01 2.842459659646578984e-05
5.608040201005024983e+01 2.842459659646578984e-05
5.638190954773868668e+01 2.842459659646578984e-05
5.668341708542713064e+01 2.604955956508892001e-05
5.698492462311557460e+01 2.604955956508892001e-05
5.728643216080401146e+01 2.604955956508892001e-05
5.758793969849245542e+01 2.604955956508892001e-05


==> err_data50.txt <==
X Y
0.000000000000000000e+00 0.000000000000000000e+00
3.015075376884421843e-01 -6.014634053266279786e-06
6.030150753768843686e-01 -1.640094176870767742e-04
9.045226130653265528e-01 -3.002483116453166789e-04
1.206030150753768737e+00 1.769602835782306538e-04
1.507537688442210921e+00 1.013236370783938967e-03
1.809045226130653106e+00 2.030048924399105448e-03
2.110552763819095290e+00 2.579684318329195092e-03
2.412060301507537474e+00 2.720296641235936397e-03
2.713567839195979658e+00 2.390967790014603134e-03
3.015075376884421843e+00 1.770057965830906799e-03
3.316582914572864027e+00 8.207996289284480440e-04
3.618090452261306211e+00 -6.307539742345102951e-06
3.919597989949748396e+00 -9.904718379732946332e-04
4.221105527638190580e+00 -1.915006690128950861e-03
4.522613065326632764e+00 -2.738074535998835657e-03
4.824120603015074948e+00 -3.376389996069706356e-03
5.125628140703517133e+00 -3.891514713209032195e-03
5.427135678391959317e+00 -4.218525089303759579e-03
5.728643216080401501e+00 -4.294199477463345183e-03
6.030150753768843686e+00 -4.345461779728720941e-03
6.331658291457285870e+00 -4.299095469071145814e-03
6.633165829145728054e+00 -4.104900694776092429e-03
6.934673366834170238e+00 -3.944967758451323192e-03
7.236180904522612423e+00 -3.685148541002436495e-03
7.537688442211054607e+00 -3.418559831824152795e-03
7.839195979899496791e+00 -3.144623218388153951e-03
8.140703517587938975e+00 -2.807341369677973653e-03
8.442211055276381160e+00 -2.511291319863051541e-03
8.743718592964823344e+00 -2.133125786834999538e-03
9.045226130653265528e+00 -1.841752751869596416e-03
9.346733668341707713e+00 -1.485642868401026995e-03
9.648241206030149897e+00 -1.160195676275455057e-03
9.949748743718592081e+00 -8.671670528722641436e-04
1.025125628140703427e+01 -5.889288516318647027e-04
1.055276381909547645e+01 -3.018284009905780607e-04
1.085427135678391863e+01 -5.642920912374282949e-05
1.115577889447236082e+01 1.417876936655737552e-04
1.145728643216080300e+01 3.602120782713047475e-04
1.175879396984924519e+01 5.698354553340667650e-04
1.206030150753768737e+01 7.455392730464360795e-04
1.236180904522612956e+01 8.850942375225878678e-04
1.266331658291457174e+01 1.043970226623058828e-03
1.296482412060301392e+01 1.189362483491551714e-03
1.326633165829145611e+01 1.324014641337356579e-03
1.356783919597989829e+01 1.430791012980381360e-03
1.386934673366834048e+01 1.540537208001735436e-03
1.417085427135678266e+01 1.604809957177932844e-03
1.447236180904522485e+01 1.694085577085724381e-03
1.477386934673366703e+01 1.738702671980174586e-03
1.507537688442210921e+01 1.798547624450974602e-03
1.537688442211055140e+01 1.822238003736709189e-03
1.567839195979899358e+01 1.818064689508958054e-03
1.597989949748743577e+01 1.822584011609840182e-03
1.628140703517587795e+01 1.836816738104318780e-03
1.658291457286431836e+01 1.824094688774646755e-03
1.688442211055276232e+01 1.806326395587087852e-03
1.718592964824120628e+01 1.793777256136497300e-03
1.748743718592964669e+01 1.780467716427369673e-03
1.778894472361808710e+01 1.763795956166935852e-03
1.809045226130653106e+01 1.742154628914693859e-03
1.839195979899497502e+01 1.710413181586711850e-03
1.869346733668341543e+01 1.687678613516818693e-03
1.899497487437185583e+01 1.645679197074589872e-03
1.929648241206029979e+01 1.605162712731700303e-03
1.959798994974874375e+01 1.567283673170050129e-03
1.989949748743718416e+01 1.536701515116423167e-03
2.020100502512562457e+01 1.496935325630555091e-03
2.050251256281406853e+01 1.460292360337400730e-03
2.080402010050251249e+01 1.412741700198116845e-03
2.110552763819095290e+01 1.374264394033208880e-03
2.140703517587939331e+01 1.332951889528199985e-03
2.170854271356783727e+01 1.292530917548329050e-03
2.201005025125628123e+01 1.255426774875889606e-03
2.231155778894472164e+01 1.221394919706297877e-03
2.261306532663316204e+01 1.187955341310775736e-03
2.291457286432160600e+01 1.154899359333216857e-03
2.321608040201004997e+01 1.122437369973972032e-03
2.351758793969849037e+01 1.096534587598951838e-03
2.381909547738693078e+01 1.060322473660280096e-03
2.412060301507537474e+01 1.025526855666702986e-03
2.442211055276381870e+01 9.903296303038766624e-04
2.472361809045225911e+01 9.556394258276590392e-04
2.502512562814069952e+01 9.202326864760079772e-04
2.532663316582914348e+01 8.878068262349048112e-04
2.562814070351758744e+01 8.522408497516620329e-04
2.592964824120602785e+01 8.263318167769373446e-04
2.623115577889446826e+01 7.979337131019947904e-04
2.653266331658291222e+01 7.664822729058773376e-04
2.683417085427135618e+01 7.370695628755585815e-04
2.713567839195979658e+01 7.073960720979100003e-04
2.743718592964823699e+01 6.797595446815796194e-04
2.773869346733668095e+01 6.532517487448652460e-04
2.804020100502512491e+01 6.273684427891002002e-04
2.834170854271356532e+01 6.024865331020201609e-04
2.864321608040200573e+01 5.775196088844136710e-04
2.894472361809044969e+01 5.514373405072214851e-04
2.924623115577889365e+01 5.307933509395290628e-04
2.954773869346733406e+01 5.125415715159231667e-04
2.984924623115577447e+01 4.898744584879155539e-04
3.015075376884421843e+01 4.703460611676923975e-04
3.045226130653266239e+01 4.500079523950262228e-04
3.075376884422110280e+01 4.307273668495703589e-04
3.105527638190954320e+01 4.139380312410123608e-04
3.135678391959798716e+01 3.960431397468378023e-04
3.165829145728643113e+01 3.798801705732213208e-04
3.195979899497487153e+01 3.665724641968015618e-04
3.226130653266331194e+01 3.518557745751937915e-04
3.256281407035175590e+01 3.368621240976699127e-04
3.286432160804019986e+01 3.229396538944051542e-04
3.316582914572863672e+01 3.094444330382639663e-04
3.346733668341708068e+01 2.968991712190005572e-04
3.376884422110552464e+01 2.864869711136641683e-04
3.407035175879396860e+01 2.751631906121598803e-04
3.437185929648241256e+01 2.634440023888684479e-04
3.467336683417084942e+01 2.531456519864194732e-04
3.497487437185929338e+01 2.415622482129231585e-04
3.527638190954773734e+01 2.316512562344774651e-04
3.557788944723617419e+01 2.224092479470307637e-04
3.587939698492461815e+01 2.127963092274365309e-04
3.618090452261306211e+01 2.039264225981440859e-04
3.648241206030150607e+01 1.960141345541677182e-04
3.678391959798995003e+01 1.877732356214689702e-04
3.708542713567838689e+01 1.807942138623008788e-04
3.738693467336683085e+01 1.727166492738740899e-04
3.768844221105527481e+01 1.648210464822996713e-04
3.798994974874371167e+01 1.580420844022878413e-04
3.829145728643215563e+01 1.524650778285119301e-04
3.859296482412059959e+01 1.445804317790067017e-04
3.889447236180904355e+01 1.394870688576910212e-04
3.919597989949748751e+01 1.331529941190900956e-04
3.949748743718592436e+01 1.272682294057858599e-04
3.979899497487436832e+01 1.226694185407772864e-04
4.010050251256281229e+01 1.180240323506165367e-04
4.040201005025124914e+01 1.127724788062556271e-04
4.070351758793969310e+01 1.085566710021801384e-04
4.100502512562813706e+01 1.048838946359209601e-04
4.130653266331658102e+01 1.001145593503283138e-04
4.160804020100502498e+01 9.579961341643628003e-05
4.190954773869346184e+01 9.247765042574851435e-05
4.221105527638190580e+01 8.954207135258851480e-05
4.251256281407034976e+01 8.422494080750908552e-05
4.281407035175878661e+01 8.261556362398891906e-05
4.311557788944723058e+01 7.779474768387917294e-05
4.341708542713567454e+01 7.311929700248853692e-05
4.371859296482411850e+01 7.046549262379464551e-05
4.402010050251256246e+01 6.731431631801232385e-05
4.432160804020099931e+01 6.438969452915443981e-05
4.462311557788944327e+01 6.270127630192412482e-05
4.492462311557788723e+01 6.091619398196357338e-05
4.522613065326632409e+01 5.883216139757063701e-05
4.552763819095476805e+01 5.628275599489640513e-05
4.582914572864321201e+01 5.317056794296171063e-05
4.613065326633165597e+01 5.173091348842362436e-05
4.643216080402009993e+01 4.964971467746881473e-05
4.673366834170853679e+01 4.836792817430879410e-05
4.703517587939698075e+01 4.542049736322439912e-05
4.733668341708542471e+01 4.505566117884995947e-05
4.763819095477386156e+01 4.269289155356403853e-05
4.793969849246230552e+01 4.032895570982297784e-05
4.824120603015074948e+01 3.947580075958079249e-05
4.854271356783919344e+01 3.840085159612094401e-05
4.884422110552763741e+01 3.840085159612094401e-05
4.914572864321607426e+01 3.840085159612094401e-05
4.944723618090451822e+01 3.368673809289735033e-05
4.974874371859296218e+01 3.181087508286051246e-05
5.005025125628139904e+01 3.124474516436048788e-05
5.035175879396984300e+01 2.989249239171432038e-05
5.065326633165828696e+01 2.820152795390828970e-05
5.095477386934673092e+01 2.739427192244292542e-05
5.125628140703517488e+01 2.646327403854620286e-05
5.155778894472361173e+01 2.646327403854620286e-05
5.185929648241205570e+01 2.477670566669587515e-05
5.216080402010049966e+01 2.477670566669587515e-05
5.246231155778893651e+01 2.210453650164367900e-05
5.276381909547738047e+01 2.210453650164367900e-05
5.306532663316582443e+01 2.210453650164367900e-05
5.336683417085426839e+01 2.210453650164367900e-05
5.366834170854271235e+01 1.941101170677139720e-05
5.396984924623114921e+01 1.941101170677139720e-05
5.427135678391959317e+01 1.764545320870336553e-05
5.457286432160803713e+01 1.685077899804543478e-05
5.487437185929647399e+01 1.685077899804543478e-05
5.517587939698491795e+01 1.612626274394290959e-05
5.547738693467336191e+01 1.547416918179500556e-05
5.577889447236180587e+01 1.547416918179500556e-05
5.608040201005024983e+01 1.547416918179500556e-05
5.638190954773868668e+01 1.547416918179500556e-05
5.668341708542713064e+01 1.547416918179500556e-05
5.698492462311557460e+01 1.547416918179500556e-05
5.728643216080401146e+01 1.236935378767789473e-05
5.758793969849245542e+01 1.194974402629611632e-05
5.788944723618089938e+01 1.194974402629611632e-05
5.819095477386934334e+01 1.194974402629611632e-05
5.849246231155778730e+01 1.194974402629611632e-05
5.879396984924622416e+01 1.194974402629611632e-05
5.909547738693466812e+01 1.194974402629611632e-05
5.939698492462311208e+01 1.194974402629611632e-05
5.969849246231154893e+01 1.194974402629611632e-05
6.000000000000000000e+01 1.194974402629611632e-05

==> err_data500.txt <==
X Y
0.000000000000000000e+00 0.000000000000000000e+00
3.015075376884421843e-01 0.000000000000000000e+00
6.030150753768843686e-01 -1.643826345271923241e-05
9.045226130653265528e-01 -2.694422915590291437e-04
1.206030150753768737e+00 -1.046284200482403655e-03
1.507537688442210921e+00 -2.109232360505271416e-03
1.809045226130653106e+00 -2.805432972738639702e-03
2.110552763819095290e+00 -2.634240021655846753e-03
2.412060301507537474e+00 -1.778347881340847092e-03
2.713567839195979658e+00 -1.974251801584031574e-04
3.015075376884421843e+00 1.497960214658089484e-03
3.316582914572864027e+00 3.064181392681858407e-03
3.618090452261306211e+00 4.342642954369674291e-03
3.919597989949748396e+00 5.461758939948990754e-03
4.221105527638190580e+00 6.194817960809007040e-03
4.522613065326632764e+00 6.428517012035506184e-03
4.824120603015074948e+00 6.235663493963261583e-03
5.125628140703517133e+00 5.851734536293118349e-03
5.427135678391959317e+00 5.297261270835629254e-03
5.728643216080401501e+00 4.633306270047765629e-03
6.030150753768843686e+00 3.835795057185675816e-03
6.331658291457285870e+00 2.999423793704214525e-03
6.633165829145728054e+00 2.204114074706331472e-03
6.934673366834170238e+00 1.308875233643647107e-03
7.236180904522612423e+00 6.198348613770665594e-04
7.537688442211054607e+00 -1.025837655594941111e-04
7.839195979899496791e+00 -6.786815527364264966e-04
8.140703517587938975e+00 -1.274220050844543373e-03
8.442211055276381160e+00 -1.786417274761253893e-03
8.743718592964823344e+00 -2.139228248533409094e-03
9.045226130653265528e+00 -2.440994874084778665e-03
9.346733668341707713e+00 -2.702542502347915487e-03
9.648241206030149897e+00 -2.911796620678197556e-03
9.949748743718592081e+00 -3.058062968648855851e-03
1.025125628140703427e+01 -3.151816507190763339e-03
1.055276381909547645e+01 -3.260178515267719845e-03
1.085427135678391863e+01 -3.325164317781514889e-03
1.115577889447236082e+01 -3.352309090296379246e-03
1.145728643216080300e+01 -3.324644709424728894e-03
1.175879396984924519e+01 -3.260684321979567812e-03
1.206030150753768737e+01 -3.163050681969981071e-03
1.236180904522612956e+01 -3.076988167722172207e-03
1.266331658291457174e+01 -2.914437650291978876e-03
1.296482412060301392e+01 -2.769255295687944596e-03
1.326633165829145611e+01 -2.617884007180437678e-03
1.356783919597989829e+01 -2.457147978332741012e-03
1.386934673366834048e+01 -2.319906287406414691e-03
1.417085427135678266e+01 -2.194688082055806788e-03
1.447236180904522485e+01 -2.083301123997682858e-03
1.477386934673366703e+01 -1.953274862992460115e-03
1.507537688442210921e+01 -1.837807242748623615e-03
1.537688442211055140e+01 -1.724734960463214506e-03
1.567839195979899358e+01 -1.609171611244519795e-03
1.597989949748743577e+01 -1.496675999509200494e-03
1.628140703517587795e+01 -1.388429201506946598e-03
1.658291457286431836e+01 -1.262504648208429003e-03
1.688442211055276232e+01 -1.162528308249699549e-03
1.718592964824120628e+01 -1.068461083055805005e-03
1.748743718592964669e+01 -9.773626998604845184e-04
1.778894472361808710e+01 -8.929931588147477228e-04
1.809045226130653106e+01 -8.043817412850540194e-04
1.839195979899497502e+01 -7.323203566362845862e-04
1.869346733668341543e+01 -6.607256405398720389e-04
1.899497487437185583e+01 -5.904075381988338478e-04
1.929648241206029979e+01 -5.273008880203322590e-04
1.959798994974874375e+01 -4.633128722398849320e-04
1.989949748743718416e+01 -4.097075524659432588e-04
2.020100502512562457e+01 -3.685537662982962814e-04
2.050251256281406853e+01 -3.287386581766194027e-04
2.080402010050251249e+01 -2.872742851394161079e-04
2.110552763819095290e+01 -2.467435558668462647e-04
2.140703517587939331e+01 -2.122078132592575272e-04
2.170854271356783727e+01 -1.727621821636660115e-04
2.201005025125628123e+01 -1.390728427617116125e-04
2.231155778894472164e+01 -1.172597883302151089e-04
2.261306532663316204e+01 -8.787842856605720954e-05
2.291457286432160600e+01 -6.451835917331560921e-05
2.321608040201004997e+01 -3.683068767867947457e-05
2.351758793969849037e+01 -1.603834911378942962e-05
2.381909547738693078e+01 3.505942737791478692e-06
2.412060301507537474e+01 1.727056621669831316e-05
2.442211055276381870e+01 2.724337441450952468e-05
2.472361809045225911e+01 4.241707932051141938e-05
2.502512562814069952e+01 4.793827879545631276e-05
2.532663316582914348e+01 5.855986093983300833e-05
2.562814070351758744e+01 6.602888476925361516e-05
2.592964824120602785e+01 7.414622754842170593e-05
2.623115577889446826e+01 8.138022278103562712e-05
2.653266331658291222e+01 8.617039950109539603e-05
2.683417085427135618e+01 9.323260460436522123e-05
2.713567839195979658e+01 1.008296869331459789e-04
2.743718592964823699e+01 1.048356753367007954e-04
2.773869346733668095e+01 1.018154339743615466e-04
2.804020100502512491e+01 1.018428699949280869e-04
2.834170854271356532e+01 1.014454967134259533e-04
2.864321608040200573e+01 9.896680735299590026e-05
2.894472361809044969e+01 9.721173783161507487e-05
2.924623115577889365e+01 9.457287957659321620e-05
2.954773869346733406e+01 9.462865302523049138e-05
2.984924623115577447e+01 9.150404409963286412e-05
3.015075376884421843e+01 9.317291937116500833e-05
3.045226130653266239e+01 9.397188804882716795e-05
3.075376884422110280e+01 9.124193961651538842e-05
3.105527638190954320e+01 8.952088714420103344e-05
3.135678391959798716e+01 9.108083394138155597e-05
3.165829145728643113e+01 8.990049965418300815e-05
3.195979899497487153e+01 8.724871564347314035e-05
3.226130653266331194e+01 8.329498902426291096e-05
3.256281407035175590e+01 8.214008806139982966e-05
3.286432160804019986e+01 7.844483543728575370e-05
3.316582914572863672e+01 7.454774665660579558e-05
3.346733668341708068e+01 7.301387860669805718e-05
3.376884422110552464e+01 7.297089233304632216e-05
3.407035175879396860e+01 7.124673225988864544e-05
3.437185929648241256e+01 6.695348781460275234e-05
3.467336683417084942e+01 6.625003541005369812e-05
3.497487437185929338e+01 6.451189715628302679e-05
3.527638190954773734e+01 6.324435618343393628e-05
3.557788944723617419e+01 6.039984326999814357e-05
3.587939698492461815e+01 5.887744932620009308e-05
3.618090452261306211e+01 5.666751095445565767e-05
3.648241206030150607e+01 5.421925307813602046e-05
3.678391959798995003e+01 5.140322520147400098e-05
3.708542713567838689e+01 4.914988083859483936e-05
3.738693467336683085e+01 4.708402357544994032e-05
3.768844221105527481e+01 4.586577539722469510e-05
3.798994974874371167e+01 4.404542845837244869e-05
3.829145728643215563e+01 4.156146548950356845e-05
3.859296482412059959e+01 4.080181359666923413e-05
3.889447236180904355e+01 3.928528269325770594e-05
3.919597989949748751e+01 3.754113981468965022e-05
3.949748743718592436e+01 3.643948731268942254e-05
3.979899497487436832e+01 3.472902887424744733e-05
4.010050251256281229e+01 3.263062900960012058e-05
4.040201005025124914e+01 3.103293724604494486e-05
4.070351758793969310e+01 2.994809394873954034e-05
4.100502512562813706e+01 2.880620445500081672e-05
4.130653266331658102e+01 2.793266611700317981e-05
4.160804020100502498e+01 2.702713774260789847e-05
4.190954773869346184e+01 2.495275962743903619e-05
4.221105527638190580e+01 2.379775450644938672e-05
4.251256281407034976e+01 2.240873622494365947e-05
4.281407035175878661e+01 2.159867749440547158e-05
4.311557788944723058e+01 2.103451283474999656e-05
4.341708542713567454e+01 2.061502190697783732e-05
4.371859296482411850e+01 1.923650580493152518e-05
4.402010050251256246e+01 1.838410405563539740e-05
4.432160804020099931e+01 1.777696484694946122e-05
4.462311557788944327e+01 1.708408744116596267e-05
4.492462311557788723e+01 1.639248076434896007e-05
4.522613065326632409e+01 1.547210069130500187e-05
4.552763819095476805e+01 1.508042891873451197e-05
4.582914572864321201e+01 1.427819170052302411e-05
4.613065326633165597e+01 1.414744183625415985e-05
4.643216080402009993e+01 1.314903547722234833e-05
4.673366834170853679e+01 1.240681944136845516e-05
4.703517587939698075e+01 1.184875977322530360e-05
4.733668341708542471e+01 1.121918720958792193e-05
4.763819095477386156e+01 1.082176989730676553e-05
4.793969849246230552e+01 1.021903151987579861e-05
4.824120603015074948e+01 1.006712657358743712e-05
4.854271356783919344e+01 9.950459189944638183e-06
4.884422110552763741e+01 9.606227686864698967e-06
4.914572864321607426e+01 9.288694558073906649e-06
4.944723618090451822e+01 9.180614455650548678e-06
4.974874371859296218e+01 8.845380944810798951e-06
5.005025125628139904e+01 8.559691155540782859e-06
5.035175879396984300e+01 8.152808104067155170e-06
5.065326633165828696e+01 7.548077733954272617e-06
5.095477386934673092e+01 7.548077733954272617e-06
5.125628140703517488e+01 6.905269427481819378e-06
5.155778894472361173e+01 6.575200819702864408e-06
5.185929648241205570e+01 6.484891115210444923e-06
5.216080402010049966e+01 6.484891115210444923e-06
5.246231155778893651e+01 6.484891115210444923e-06
5.276381909547738047e+01 5.406113423589431477e-06
5.306532663316582443e+01 5.171481322063797847e-06
5.336683417085426839e+01 4.897672522430340791e-06
5.366834170854271235e+01 4.897672522430340791e-06
5.396984924623114921e+01 4.638629981457143003e-06
5.427135678391959317e+01 4.638629981457143003e-06
5.457286432160803713e+01 4.638629981457143003e-06
5.487437185929647399e+01 4.638629981457143003e-06
5.517587939698491795e+01 4.638629981457143003e-06
5.547738693467336191e+01 4.638629981457143003e-06
5.577889447236180587e+01 3.365005460609360455e-06
5.608040201005024983e+01 3.365005460609360455e-06
5.638190954773868668e+01 3.365005460609360455e-06
5.668341708542713064e+01 3.365005460609360455e-06
5.698492462311557460e+01 2.748348005288114848e-06
5.728643216080401146e+01 2.748348005288114848e-06
5.758793969849245542e+01 2.748348005288114848e-06
5.788944723618089938e+01 2.498061903555282015e-06
5.819095477386934334e+01 2.498061903555282015e-06
5.849246231155778730e+01 2.338096284804080938e-06
5.879396984924622416e+01 2.271178285329078506e-06
5.909547738693466812e+01 2.271178285329078506e-06
5.939698492462311208e+01 2.271178285329078506e-06
5.969849246231154893e+01 2.271178285329078506e-06
6.000000000000000000e+01 2.271178285329078506e-06

==> err_data_a_30.txt <==
X Y
0.000000000000000000e+00 0.000000000000000000e+00
1.005025125628140805e-03 0.000000000000000000e+00
2.010050251256281610e-03 0.000000000000000000e+00
3.015075376884422415e-03 8.057035206259086754e-07
4.020100502512563220e-03 1.673169089831082472e-05
5.025125628140704459e-03 8.905759187326892676e-05
6.030150753768844830e-03 2.912473223478224374e-04
7.035175879396985202e-03 6.010632444901195439e-04
8.040201005025126441e-03 1.025192343911478145e-03
9.045226130653267679e-03 1.482705133843741606e-03
1.005025125628140892e-02 1.913194375925179880e-03
1.105527638190954842e-02 2.140940359944425858e-03
1.206030150753768966e-02 2.253983321655286809e-03
1.306532663316583090e-02 2.133362046313716509e-03
1.407035175879397040e-02 1.869054379200610350e-03
1.507537688442211164e-02 1.436260628399965711e-03
1.608040201005025288e-02 7.856000201020563178e-04
1.708542713567839239e-02 1.447813141076115251e-04
1.809045226130653536e-02 -6.200628049032042011e-04
1.909547738693467486e-02 -1.394278214291166940e-03
2.010050251256281784e-02 -2.208244807721804204e-03
2.110552763819095734e-02 -2.901391046563728260e-03
2.211055276381909684e-02 -3.460259413647082116e-03
2.311557788944723982e-02 -4.085040480918955552e-03
2.412060301507537932e-02 -4.509410298742966283e-03
2.512562814070351883e-02 -4.749018928345449808e-03
2.613065326633166180e-02 -4.958463197934470656e-03
2.713567839195980130e-02 -5.035819675888120184e-03
2.814070351758794081e-02 -4.949815044607230874e-03
2.914572864321608378e-02 -4.849113934782323110e-03
3.015075376884422328e-02 -4.719517362721969977e-03
3.115577889447236626e-02 -4.525982165651920575e-03
3.216080402010050576e-02 -4.184846516181672804e-03
3.316582914572864527e-02 -3.958941732317811102e-03
3.417085427135678477e-02 -3.716149713093419571e-03
3.517587939698493121e-02 -3.376996665593656743e-03
3.618090452261307072e-02 -3.046820265129035477e-03
3.718592964824121022e-02 -2.685382585130069444e-03
3.819095477386934973e-02 -2.303259980447447397e-03
3.919597989949748923e-02 -1.970376108959226436e-03
4.020100502512563567e-02 -1.526990791364535305e-03
4.120603015075377518e-02 -1.154531171937422940e-03
4.221105527638191468e-02 -8.437273323699256977e-04
4.321608040201005418e-02 -4.830453650431776325e-04
4.422110552763819369e-02 -2.015702763972226919e-04
4.522613065326633319e-02 5.174431881804775202e-05
4.623115577889447964e-02 2.760392663987421003e-04
4.723618090452261914e-02 5.423876738913646633e-04
4.824120603015075864e-02 7.931841718680221476e-04
4.924623115577889815e-02 1.028667346789857717e-03
5.025125628140703765e-02 1.160785084788451549e-03
5.125628140703518409e-02 1.324354994734378010e-03
5.226130653266332360e-02 1.450630860936774624e-03
5.326633165829146310e-02 1.589492808631187692e-03
5.427135678391960261e-02 1.728515525852181156e-03
5.527638190954774211e-02 1.872185536747394963e-03
5.628140703517588161e-02 1.912298550407975917e-03
5.728643216080402806e-02 1.979308792710687825e-03
5.829145728643216756e-02 2.027183018154965488e-03
5.929648241206030707e-02 2.066135772444077645e-03
6.030150753768844657e-02 2.120203425561850707e-03
6.130653266331658607e-02 2.140916975911122400e-03
6.231155778894473252e-02 2.142458905617039555e-03
6.331658291457287202e-02 2.151906772960843206e-03
6.432160804020101152e-02 2.104631530447043097e-03
6.532663316582915103e-02 2.159324531775919098e-03
6.633165829145729053e-02 2.137404168231160639e-03
6.733668341708543004e-02 2.131149525498532427e-03
6.834170854271356954e-02 2.084262891854371524e-03
6.934673366834170904e-02 2.098727528919375196e-03
7.035175879396986243e-02 2.061821573371536154e-03
7.135678391959800193e-02 2.005436624243905896e-03
7.236180904522614143e-02 1.994098431619906187e-03
7.336683417085428094e-02 1.952092369240876479e-03
7.437185929648242044e-02 1.902737806110499363e-03
7.537688442211055995e-02 1.845677781020182984e-03
7.638190954773869945e-02 1.820785287330650704e-03
7.738693467336683895e-02 1.781410449499865045e-03
7.839195979899497846e-02 1.738079972736894518e-03
7.939698492462311796e-02 1.680499352980979744e-03
8.040201005025127134e-02 1.642359361917256066e-03
8.140703517587941085e-02 1.602897923848711770e-03
8.241206030150755035e-02 1.559269199819190987e-03
8.341708542713568986e-02 1.517392938944595038e-03
8.442211055276382936e-02 1.453194308102090382e-03
8.542713567839196886e-02 1.414143158640857045e-03
8.643216080402010837e-02 1.385474792208962747e-03
8.743718592964824787e-02 1.337077930680496962e-03
8.844221105527638738e-02 1.297961858412355340e-03
8.944723618090452688e-02 1.262019988902296497e-03
9.045226130653266639e-02 1.236335059064619379e-03
9.145728643216081977e-02 1.201690871156402274e-03
9.246231155778895927e-02 1.157244152454994790e-03
9.346733668341709877e-02 1.113107693035297885e-03
9.447236180904523828e-02 1.082730291657285626e-03
9.547738693467337778e-02 1.063190071179276330e-03
9.648241206030151729e-02 1.024006157160028962e-03
9.748743718592965679e-02 9.750557627175027164e-04
9.849246231155779630e-02 9.458377706287324216e-04
9.949748743718593580e-02 9.212861964992269392e-04
1.005025125628140753e-01 8.901027458196875131e-04
1.015075376884422148e-01 8.548228116190825787e-04
1.025125628140703682e-01 8.301877711832661433e-04
1.035175879396985077e-01 7.980409155143863842e-04
1.045226130653266472e-01 7.775165464545263916e-04
1.055276381909547867e-01 7.410667041696239465e-04
1.065326633165829262e-01 7.187730445217255237e-04
1.075376884422110657e-01 6.942478387479411595e-04
1.085427135678392052e-01 6.650293459343759039e-04
1.095477386934673447e-01 6.422096448646108513e-04
1.105527638190954842e-01 6.120298532545920267e-04
1.115577889447236237e-01 5.890023706954794491e-04
1.125628140703517632e-01 5.557517110319487585e-04
1.135678391959799166e-01 5.319249173443285628e-04
1.145728643216080561e-01 5.199487230801436155e-04
1.155778894472361956e-01 4.987192182085431469e-04
1.165829145728643351e-01 4.787678503257453144e-04
1.175879396984924746e-01 4.622962672863328848e-04
1.185929648241206141e-01 4.463079208341103055e-04
1.195979899497487536e-01 4.295764604441698609e-04
1.206030150753768931e-01 4.157826026587319035e-04
1.216080402010050326e-01 4.010683964502659293e-04
1.226130653266331721e-01 3.854258963813528283e-04
1.236180904522613255e-01 3.738104442696510432e-04
1.246231155778894650e-01 3.556412080517601382e-04
1.256281407035176045e-01 3.487049271178044307e-04
1.266331658291457440e-01 3.318023531477809485e-04
1.276381909547738835e-01 3.206120899043041206e-04
1.286432160804020230e-01 3.059867237679148033e-04
1.296482412060301626e-01 2.919668254104390570e-04
1.306532663316583021e-01 2.819270634601966918e-04
1.316582914572864416e-01 2.766820371978839788e-04
1.326633165829145811e-01 2.684145190477993381e-04
1.336683417085427206e-01 2.613877319039836777e-04
1.346733668341708601e-01 2.518517148538679251e-04
1.356783919597989996e-01 2.437790067630896118e-04
1.366834170854271391e-01 2.391645672292774805e-04
1.376884422110552786e-01 2.334437362129238025e-04
1.386934673366834181e-01 2.291832662633108697e-04
1.396984924623115853e-01 2.214833068988619758e-04
1.407035175879397249e-01 2.089475275365293427e-04
1.417085427135678644e-01 1.980116638364837200e-04
1.427135678391960039e-01 1.917514098301875691e-04
1.437185929648241434e-01 1.895034356969027556e-04
1.447236180904522829e-01 1.831989253358035086e-04
1.457286432160804224e-01 1.794448953208460651e-04
1.467336683417085619e-01 1.763990192854558714e-04
1.477386934673367014e-01 1.709609006362855510e-04
1.487437185929648409e-01 1.674830633249246858e-04
1.497487437185929804e-01 1.606977495505201858e-04
1.507537688442211199e-01 1.582401704893765526e-04
1.517587939698492594e-01 1.520108600669978216e-04
1.527638190954773989e-01 1.475422270216242282e-04
1.537688442211055384e-01 1.441545717032477469e-04
1.547738693467336779e-01 1.373470425235501224e-04
1.557788944723618174e-01 1.336813659684743527e-04
1.567839195979899569e-01 1.298627989297918006e-04
1.577889447236180964e-01 1.275532638485010750e-04
1.587939698492462359e-01 1.228803351683849243e-04
1.597989949748743754e-01 1.191240107422109062e-04
1.608040201005025427e-01 1.149543629110905130e-04
1.618090452261306822e-01 1.114183265938928358e-04
1.628140703517588217e-01 1.061417237859796359e-04
1.638190954773869612e-01 1.015224485340082694e-04
1.648241206030151007e-01 9.986719389143416947e-05
1.658291457286432402e-01 9.659636790027015252e-05
1.668341708542713797e-01 9.490276012180665077e-05
1.678391959798995192e-01 9.158186911506493999e-05
1.688442211055276587e-01 8.913623999851072455e-05
1.698492462311557982e-01 8.661037585011577278e-05
1.708542713567839377e-01 8.382297639464297845e-05
1.718592964824120772e-01 8.208536691811652020e-05
1.728643216080402167e-01 7.768758292370225860e-05
1.738693467336683562e-01 7.561380377185678014e-05
1.748743718592964957e-01 7.243372618248589134e-05
1.758793969849246352e-01 7.313974114953047945e-05
1.768844221105527748e-01 6.859223789501545099e-05
1.778894472361809143e-01 6.746306056071293966e-05
1.788944723618090538e-01 6.555275304631624778e-05
1.798994974874371933e-01 6.395342460396857831e-05
1.809045226130653328e-01 6.168936768013999483e-05
1.819095477386934723e-01 6.131870826164842470e-05
1.829145728643216395e-01 5.867227623623794130e-05
1.839195979899497790e-01 5.796021667214823481e-05
1.849246231155779185e-01 5.617796855816870050e-05
1.859296482412060580e-01 5.372748208021249638e-05
1.869346733668341975e-01 5.070908608084678804e-05
1.879396984924623371e-01 4.777895026353284891e-05
1.889447236180904766e-01 4.647579889682784682e-05
1.899497487437186161e-01 4.452195229531774601e-05
1.909547738693467556e-01 4.275426216282518510e-05
1.919597989949748951e-01 4.129226631610638520e-05
1.929648241206030346e-01 3.976205804767651841e-05
1.939698492462311741e-01 3.706175065831818216e-05
1.949748743718593136e-01 3.538832890870313719e-05
1.959798994974874531e-01 3.415330102252145394e-05
1.969849246231155926e-01 3.295079087239916049e-05
1.979899497487437321e-01 3.184298009861752377e-05
1.989949748743718716e-01 3.183303173426299537e-05
2.000000000000000111e-01 3.100460715288466673e-05

==> err_data_a_50.txt <==
X Y
0.000000000000000000e+00 0.000000000000000000e+00
1.005025125628140805e-03 0.000000000000000000e+00
2.010050251256281610e-03 0.000000000000000000e+00
3.015075376884422415e-03 -2.587954792903498653e-06
4.020100502512563220e-03 -1.263120092507641692e-05
5.025125628140704459e-03 -2.827428484375785461e-05
6.030150753768844830e-03 -7.913732801848299275e-06
7.035175879396985202e-03 -4.137178498865752563e-05
8.040201005025126441e-03 -8.494213012302451182e-05
9.045226130653267679e-03 -2.595442407386759631e-04
1.005025125628140892e-02 -5.098170044193217620e-04
1.105527638190954842e-02 -7.338470363256743845e-04
1.206030150753768966e-02 -8.293448610222908801e-04
1.306532663316583090e-02 -9.015899601354238069e-04
1.407035175879397040e-02 -7.370007645846332611e-04
1.507537688442211164e-02 -5.594708382264668156e-04
1.608040201005025288e-02 -3.683264362264182523e-04
1.708542713567839239e-02 2.912984381581162907e-05
1.809045226130653536e-02 2.527145004715403154e-04
1.909547738693467486e-02 5.865321206395268661e-04
2.010050251256281784e-02 8.893922699918510588e-04
2.110552763819095734e-02 1.106451821953180481e-03
2.211055276381909684e-02 1.293633227808399511e-03
2.311557788944723982e-02 1.414745629231939361e-03
2.412060301507537932e-02 1.545464132052032369e-03
2.512562814070351883e-02 1.534536867395130955e-03
2.613065326633166180e-02 1.560382097485324415e-03
2.713567839195980130e-02 1.482572092038614286e-03
2.814070351758794081e-02 1.470901216003017709e-03
2.914572864321608378e-02 1.402936360040740738e-03
3.015075376884422328e-02 1.316811314966193081e-03
3.115577889447236626e-02 1.209452989585191318e-03
3.216080402010050576e-02 1.135182635418230390e-03
3.316582914572864527e-02 9.377822535248103719e-04
3.417085427135678477e-02 7.794334789467116664e-04
3.517587939698493121e-02 6.492583732872203583e-04
3.618090452261307072e-02 5.357280081949022943e-04
3.718592964824121022e-02 4.141603782731317906e-04
3.819095477386934973e-02 2.012097846578742022e-04
3.919597989949748923e-02 6.042376348580624779e-05
4.020100502512563567e-02 -1.015078839108340958e-04
4.120603015075377518e-02 -2.162291010155970028e-04
4.221105527638191468e-02 -3.107461891461715808e-04
4.321608040201005418e-02 -4.161995739324630961e-04
4.422110552763819369e-02 -4.811094477936705971e-04
4.522613065326633319e-02 -5.566009882316258484e-04
4.623115577889447964e-02 -5.995042111504034210e-04
4.723618090452261914e-02 -6.461546300337017712e-04
4.824120603015075864e-02 -6.867975226425571122e-04
4.924623115577889815e-02 -7.009824683829046776e-04
5.025125628140703765e-02 -7.398994070504372189e-04
5.125628140703518409e-02 -7.345947849912715100e-04
5.226130653266332360e-02 -7.540368303819988682e-04
5.326633165829146310e-02 -7.561825580484349274e-04
5.427135678391960261e-02 -7.288221062673461148e-04
5.527638190954774211e-02 -6.951571591100602632e-04
5.628140703517588161e-02 -7.039385399738584681e-04
5.728643216080402806e-02 -7.083082572281185207e-04
5.829145728643216756e-02 -6.874248851918007830e-04
5.929648241206030707e-02 -6.697078633688402505e-04
6.030150753768844657e-02 -6.474498168684839072e-04
6.130653266331658607e-02 -6.317371935540272432e-04
6.231155778894473252e-02 -6.096517731284389896e-04
6.331658291457287202e-02 -6.027934270508295000e-04
6.432160804020101152e-02 -5.678519631622247488e-04
6.532663316582915103e-02 -5.513792278850626616e-04
6.633165829145729053e-02 -5.396920667997129328e-04
6.733668341708543004e-02 -5.239172826544402639e-04
6.834170854271356954e-02 -5.023858572138495404e-04
6.934673366834170904e-02 -4.630404425505219024e-04
7.035175879396986243e-02 -4.385415011946003361e-04
7.135678391959800193e-02 -4.112821203627881061e-04
7.236180904522614143e-02 -3.778191531393915170e-04
7.336683417085428094e-02 -3.528498512990196900e-04
7.437185929648242044e-02 -3.292942172821167190e-04
7.537688442211055995e-02 -3.278446618832919768e-04
7.638190954773869945e-02 -3.128970804754382939e-04
7.738693467336683895e-02 -2.965808322727969681e-04
7.839195979899497846e-02 -2.855780657230466701e-04
7.939698492462311796e-02 -2.776366691624732042e-04
8.040201005025127134e-02 -2.469740027390976422e-04
8.140703517587941085e-02 -2.307500411000695806e-04
8.241206030150755035e-02 -2.226242403289280247e-04
8.341708542713568986e-02 -2.125000179548086621e-04
8.442211055276382936e-02 -2.019630936541672028e-04
8.542713567839196886e-02 -1.934774511647141537e-04
8.643216080402010837e-02 -1.846793253086342901e-04
8.743718592964824787e-02 -1.727905390114248263e-04
8.844221105527638738e-02 -1.620235693190474890e-04
8.944723618090452688e-02 -1.518123362649337338e-04
9.045226130653266639e-02 -1.376612066279481184e-04
9.145728643216081977e-02 -1.337028985387567204e-04
9.246231155778895927e-02 -1.237548069712435250e-04
9.346733668341709877e-02 -1.147673884656086329e-04
9.447236180904523828e-02 -1.067804870157340602e-04
9.547738693467337778e-02 -1.002943930498156888e-04
9.648241206030151729e-02 -8.983248174732061386e-05
9.748743718592965679e-02 -8.630851042801257478e-05
9.849246231155779630e-02 -8.225000300809970355e-05
9.949748743718593580e-02 -7.477597004257319213e-05
1.005025125628140753e-01 -6.462036378240831880e-05
1.015075376884422148e-01 -5.943910580974431923e-05
1.025125628140703682e-01 -5.286670107795821139e-05
1.035175879396985077e-01 -5.129375154411253135e-05
1.045226130653266472e-01 -4.561622451471070150e-05
1.055276381909547867e-01 -4.230128825322143626e-05
1.065326633165829262e-01 -3.878514859789738978e-05
1.075376884422110657e-01 -3.519412185515324865e-05
1.085427135678392052e-01 -3.534981265129744088e-05
1.095477386934673447e-01 -3.276225824222489535e-05
1.105527638190954842e-01 -3.069557452450855095e-05
1.115577889447236237e-01 -2.847558228291635629e-05
1.125628140703517632e-01 -2.729141126223133540e-05
1.135678391959799166e-01 -2.519499214181930569e-05
1.145728643216080561e-01 -2.353940302601831291e-05
1.155778894472361956e-01 -2.114748797432675076e-05
1.165829145728643351e-01 -1.892957485205570833e-05
1.175879396984924746e-01 -1.764637563084203720e-05
1.185929648241206141e-01 -1.687126960858709168e-05
1.195979899497487536e-01 -1.535864825186195048e-05
1.206030150753768931e-01 -1.469673671161686457e-05
1.216080402010050326e-01 -1.215910720120394473e-05
1.226130653266331721e-01 -1.111380724216903815e-05
1.236180904522613255e-01 -1.006213839160885470e-05
1.246231155778894650e-01 -9.179892752286811231e-06
1.256281407035176045e-01 -7.100383046521052677e-06
1.266331658291457440e-01 -5.818295684356655784e-06
1.276381909547738835e-01 -4.191671511222239133e-06
1.286432160804020230e-01 -3.179497942484843520e-06
1.296482412060301626e-01 -2.980010275543953924e-06
1.306532663316583021e-01 -2.082122890434412454e-06
1.316582914572864416e-01 -1.866177938736335307e-06
1.326633165829145811e-01 -2.052300611232737992e-06
1.336683417085427206e-01 -1.103739803665071406e-06
1.346733668341708601e-01 9.747920304281620929e-08
1.356783919597989996e-01 6.757936722445734290e-07
1.366834170854271391e-01 9.631908108875819607e-07
1.376884422110552786e-01 9.155495926949086538e-07
1.386934673366834181e-01 5.729180169167236159e-07
1.396984924623115853e-01 1.626920205888282567e-06
1.407035175879397249e-01 1.731241077163048203e-06
1.417085427135678644e-01 2.175661562464625831e-06
1.427135678391960039e-01 2.480709695995564346e-06
1.437185929648241434e-01 2.303068060705015796e-06
1.447236180904522829e-01 1.997323089697466969e-06
1.457286432160804224e-01 1.922160295597663549e-06
1.467336683417085619e-01 2.125366954985885570e-06
1.477386934673367014e-01 2.263357064546944741e-06
1.487437185929648409e-01 2.984831987462577274e-06
1.497487437185929804e-01 2.560835440368336435e-06
1.507537688442211199e-01 2.526713687278636655e-06
1.517587939698492594e-01 2.307303025750329084e-06
1.527638190954773989e-01 2.659578722363775682e-06
1.537688442211055384e-01 2.418020857208880159e-06
1.547738693467336779e-01 2.660894326100837759e-06
1.557788944723618174e-01 2.219393763214227988e-06
1.567839195979899569e-01 2.426310996228586703e-06
1.577889447236180964e-01 2.146433493055432962e-06
1.587939698492462359e-01 1.958518469513670368e-06
1.597989949748743754e-01 1.778181520917243574e-06
1.608040201005025427e-01 1.932789505665333252e-06
1.618090452261306822e-01 1.702302212747142107e-06
1.628140703517588217e-01 1.650214845216879667e-06
1.638190954773869612e-01 1.285169479281478289e-06
1.648241206030151007e-01 1.237470927950568012e-06
1.658291457286432402e-01 1.165740500130851842e-06
1.668341708542713797e-01 1.093897514015118588e-06
1.678391959798995192e-01 1.016023294497792051e-06
1.688442211055276587e-01 1.074898784203526247e-06
1.698492462311557982e-01 1.092484238407465114e-06
1.708542713567839377e-01 1.014655962583432824e-06
1.718592964824120772e-01 9.396878565270938566e-07
1.728643216080402167e-01 9.396878565270938566e-07
1.738693467336683562e-01 9.396878565270938566e-07
1.748743718592964957e-01 3.941488739833687305e-07
1.758793969849246352e-01 4.264643201912221571e-07
1.768844221105527748e-01 4.559597192033137958e-07
1.778894472361809143e-01 4.739557387667403532e-07
1.788944723618090538e-01 7.812807470974902913e-07
1.798994974874371933e-01 7.735607773229347117e-07
1.809045226130653328e-01 7.601766158771283699e-07
1.819095477386934723e-01 7.601766158771283699e-07
1.829145728643216395e-01 7.601766158771283699e-07
1.839195979899497790e-01 4.005827758390978488e-07
1.849246231155779185e-01 4.005827758390978488e-07
1.859296482412060580e-01 3.365779311925720663e-07
1.869346733668341975e-01 4.421222310480033002e-07
1.879396984924623371e-01 4.421222310480033002e-07
1.889447236180904766e-01 4.421222310480033002e-07
1.899497487437186161e-01 5.638592083245796971e-07
1.909547738693467556e-01 5.638592083245796971e-07
1.919597989949748951e-01 6.095661315708156280e-07
1.929648241206030346e-01 6.274430577324352498e-07
1.939698492462311741e-01 6.569455521798772679e-07
1.949748743718593136e-01 6.569455521798772679e-07
1.959798994974874531e-01 6.360768874946742812e-07
1.969849246231155926e-01 6.360768874946742812e-07
1.979899497487437321e-01 6.360768874946742812e-07
1.989949748743718716e-01 5.596218867198743396e-07
2.000000000000000111e-01 5.596218867198743396e-07

==> err_data_a_80.txt <==
X Y
0.000000000000000000e+00 0.000000000000000000e+00
1.005025125628140805e-03 0.000000000000000000e+00
2.010050251256281610e-03 0.000000000000000000e+00
3.015075376884422415e-03 -5.827680022193492174e-05
4.020100502512563220e-03 -3.743776216408833653e-04
5.025125628140704459e-03 -1.074954599837538508e-03
6.030150753768844830e-03 -1.886781996920831178e-03
7.035175879396985202e-03 -2.360467736268946626e-03
8.040201005025126441e-03 -2.200330735153688266e-03
9.045226130653267679e-03 -1.468894910669274467e-03
1.005025125628140892e-02 -3.272519090788406082e-05
1.105527638190954842e-02 1.457329714738248017e-03
1.206030150753768966e-02 2.992685611350021091e-03
1.306532663316583090e-02 4.308928972451053774e-03
1.407035175879397040e-02 5.103350347872126491e-03
1.507537688442211164e-02 5.539101768256726732e-03
1.608040201005025288e-02 5.527157913202462858e-03
1.708542713567839239e-02 5.243271895401191429e-03
1.809045226130653536e-02 4.657163081967952145e-03
1.909547738693467486e-02 3.912565965074721319e-03
2.010050251256281784e-02 2.975833617554601851e-03
2.110552763819095734e-02 1.982088221565758701e-03
2.211055276381909684e-02 1.161326096767112404e-03
2.311557788944723982e-02 4.109650643049356233e-04
2.412060301507537932e-02 -2.281424302822410155e-04
2.512562814070351883e-02 -8.013340427620585515e-04
2.613065326633166180e-02 -1.340804276019236241e-03
2.713567839195980130e-02 -1.739330480578171745e-03
2.814070351758794081e-02 -2.032135258246636766e-03
2.914572864321608378e-02 -2.268152811132573277e-03
3.015075376884422328e-02 -2.380803959113109158e-03
3.115577889447236626e-02 -2.449975358085110244e-03
3.216080402010050576e-02 -2.472745193412007048e-03
3.316582914572864527e-02 -2.488089412881699936e-03
3.417085427135678477e-02 -2.418415488139147307e-03
3.517587939698493121e-02 -2.371095646539700397e-03
3.618090452261307072e-02 -2.271533000686387638e-03
3.718592964824121022e-02 -2.183344154848776419e-03
3.819095477386934973e-02 -2.071879268430665277e-03
3.919597989949748923e-02 -1.984599649402785104e-03
4.020100502512563567e-02 -1.903859548332831331e-03
4.120603015075377518e-02 -1.766703237012778871e-03
4.221105527638191468e-02 -1.663825626890158560e-03
4.321608040201005418e-02 -1.557679887914775740e-03
4.422110552763819369e-02 -1.432215050745422324e-03
4.522613065326633319e-02 -1.314387326672217249e-03
4.623115577889447964e-02 -1.191959119115182375e-03
4.723618090452261914e-02 -1.096508143180074946e-03
4.824120603015075864e-02 -1.006826757895318281e-03
4.924623115577889815e-02 -9.194973867133748868e-04
5.025125628140703765e-02 -8.481598864835682150e-04
5.125628140703518409e-02 -7.594071003372837581e-04
5.226130653266332360e-02 -6.882200184593623149e-04
5.326633165829146310e-02 -6.258064583821720817e-04
5.427135678391960261e-02 -5.724568223860471150e-04
5.527638190954774211e-02 -5.194143038765863807e-04
5.628140703517588161e-02 -4.724492299117422078e-04
5.728643216080402806e-02 -4.243699105647147363e-04
5.829145728643216756e-02 -3.869688227122747293e-04
5.929648241206030707e-02 -3.533720587671762559e-04
6.030150753768844657e-02 -3.151566524429716409e-04
6.130653266331658607e-02 -2.906169882003206695e-04
6.231155778894473252e-02 -2.630364018769704160e-04
6.331658291457287202e-02 -2.348028509703281586e-04
6.432160804020101152e-02 -2.139925198982872701e-04
6.532663316582915103e-02 -1.944022133710809896e-04
6.633165829145729053e-02 -1.753905570407443548e-04
6.733668341708543004e-02 -1.525186858818416979e-04
6.834170854271356954e-02 -1.407249697209511652e-04
6.934673366834170904e-02 -1.296428625839896043e-04
7.035175879396986243e-02 -1.168647541889278330e-04
7.135678391959800193e-02 -1.070034106298578536e-04
7.236180904522614143e-02 -9.645003221181447373e-05
7.336683417085428094e-02 -8.599769879902297021e-05
7.437185929648242044e-02 -7.769839511151399591e-05
7.537688442211055995e-02 -7.034499669034133262e-05
7.638190954773869945e-02 -6.241209588730978197e-05
7.738693467336683895e-02 -5.650940124246606189e-05
7.839195979899497846e-02 -5.144690085268077695e-05
7.939698492462311796e-02 -4.595507665339226833e-05
8.040201005025127134e-02 -4.144600734568015810e-05
8.140703517587941085e-02 -3.700229927483533743e-05
8.241206030150755035e-02 -3.258332788036444327e-05
8.341708542713568986e-02 -2.923487468120544719e-05
8.442211055276382936e-02 -2.613307126853037232e-05
8.542713567839196886e-02 -2.243387942857388850e-05
8.643216080402010837e-02 -2.120767886726326878e-05
8.743718592964824787e-02 -1.896869735773520915e-05
8.844221105527638738e-02 -1.689822201400570378e-05
8.944723618090452688e-02 -1.489672694687804722e-05
9.045226130653266639e-02 -1.410501668375196971e-05
9.145728643216081977e-02 -1.176622444110098087e-05
9.246231155778895927e-02 -1.107413630863085530e-05
9.346733668341709877e-02 -9.397396082855280497e-06
9.447236180904523828e-02 -8.287422079367168237e-06
9.547738693467337778e-02 -8.143517629233265609e-06
9.648241206030151729e-02 -7.236050871606281021e-06
9.748743718592965679e-02 -6.289161858741287858e-06
9.849246231155779630e-02 -5.546553581869950733e-06
9.949748743718593580e-02 -5.769201754990405107e-06
1.005025125628140753e-01 -5.370424166928344789e-06
1.015075376884422148e-01 -4.746568204816448144e-06
1.025125628140703682e-01 -4.228543214024327312e-06
1.035175879396985077e-01 -4.001067913317335467e-06
1.045226130653266472e-01 -3.520714252469581140e-06
1.055276381909547867e-01 -3.160847044103576309e-06
1.065326633165829262e-01 -2.570755464392782130e-06
1.075376884422110657e-01 -2.440908529077745470e-06
1.085427135678392052e-01 -2.238008947719194452e-06
1.095477386934673447e-01 -1.764131985271255587e-06
1.105527638190954842e-01 -1.429427123667004196e-06
1.115577889447236237e-01 -1.610442752264518163e-06
1.125628140703517632e-01 -1.195226640438029619e-06
1.135678391959799166e-01 -8.189068140262989459e-07
1.145728643216080561e-01 -7.198569466071447209e-07
1.155778894472361956e-01 -4.320626368903290881e-07
1.165829145728643351e-01 -9.392964206433873642e-08
1.175879396984924746e-01 -9.296965031158066495e-08
1.185929648241206141e-01 -1.448226570888166975e-07
1.195979899497487536e-01 -1.448226570888166975e-07
1.206030150753768931e-01 3.045332563900160494e-08
1.216080402010050326e-01 3.045332563900160494e-08
1.226130653266331721e-01 -9.137523027114013985e-08
1.236180904522613255e-01 -9.137523027114013985e-08
1.246231155778894650e-01 -8.940840834359420342e-08
1.256281407035176045e-01 -1.021835006609350671e-07
1.266331658291457440e-01 1.319060299875829401e-07
1.276381909547738835e-01 1.794936188570517288e-07
1.286432160804020230e-01 2.176512081675241461e-07
1.296482412060301626e-01 2.176512081675241461e-07
1.306532663316583021e-01 2.176512081675241461e-07
1.316582914572864416e-01 2.029338862508112129e-07
1.326633165829145811e-01 2.029338862508112129e-07
1.336683417085427206e-01 2.579649825973362454e-07

==> gw_fisher.txt <==
x y z
0.200 0.000 0.000
0.200 0.111 0.000
0.200 0.222 0.000
0.200 0.333 0.000
0.200 0.444 0.000
0.200 0.556 0.000
0.200 0.667 0.000
0.200 0.778 0.000
0.200 0.889 0.000
0.200 1.000 0.000
0.246 0.000 0.000
0.246 0.111 0.000
0.246 0.222 0.000
0.246 0.333 0.000
0.246 0.444 0.000
0.246 0.556 0.000
0.246 0.667 0.000
0.246 0.778 0.000
0.246 0.889 0.000
0.246 1.000 0.000
0.292 0.000 0.002
0.292 0.111 0.002
0.292 0.222 0.001
0.292 0.333 0.001
0.292 0.444 0.000
0.292 0.556 0.000
0.292 0.667 0.000
0.292 0.778 0.000
0.292 0.889 0.000
0.292 1.000 0.000
0.338 0.000 0.024
0.338 0.111 0.020
0.338 0.222 0.012
0.338 0.333 0.005
0.338 0.444 0.002
0.338 0.556 0.000
0.338 0.667 0.000
0.338 0.778 0.000
0.338 0.889 0.000
0.338 1.000 0.000
0.385 0.000 0.106
0.385 0.111 0.091
0.385 0.222 0.059
0.385 0.333 0.029
0.385 0.444 0.009
0.385 0.556 0.003
0.385 0.667 0.000
0.385 0.778 0.000
0.385 0.889 0.000
0.385 1.000 0.000
0.431 0.000 0.276
0.431 0.111 0.239
0.431 0.222 0.169
0.431 0.333 0.089
0.431 0.444 0.035
0.431 0.556 0.010
0.431 0.667 0.003
0.431 0.778 0.000
0.431 0.889 0.000
0.431 1.000 0.000
0.477 0.000 0.483
0.477 0.111 0.435
0.477 0.222 0.316
0.477 0.333 0.188
0.477 0.444 0.084
0.477 0.556 0.028
0.477 0.667 0.007
0.477 0.778 0.001
0.477 0.889 0.000
0.477 1.000 0.000
0.523 0.000 0.635
0.523 0.111 0.590
0.523 0.222 0.460
0.523 0.333 0.301
0.523 0.444 0.150
0.523 0.556 0.062
0.523 0.667 0.017
0.523 0.778 0.003
0.523 0.889 0.001
0.523 1.000 0.000
0.569 0.000 0.697
0.569 0.111 0.659
0.569 0.222 0.550
0.569 0.333 0.389
0.569 0.444 0.223
0.569 0.556 0.099
0.569 0.667 0.034
0.569 0.778 0.009
0.569 0.889 0.002
0.569 1.000 0.000
0.615 0.000 0.653
0.615 0.111 0.631
0.615 0.222 0.560
0.615 0.333 0.431
0.615 0.444 0.276
0.615 0.556 0.135
0.615 0.667 0.052
0.615 0.778 0.015
0.615 0.889 0.003
0.615 1.000 0.000
0.662 0.000 0.538
0.662 0.111 0.534
0.662 0.222 0.504
0.662 0.333 0.420
0.662 0.444 0.293
0.662 0.556 0.161
0.662 0.667 0.069
0.662 0.778 0.022
0.662 0.889 0.006
0.662 1.000 0.001
0.708 0.000 0.412
0.708 0.111 0.411
0.708 0.222 0.409
0.708 0.333 0.370
0.708 0.444 0.277
0.708 0.556 0.166
0.708 0.667 0.079
0.708 0.778 0.028
0.708 0.889 0.007
0.708 1.000 0.001
0.754 0.000 0.280
0.754 0.111 0.294
0.754 0.222 0.304
0.754 0.333 0.295
0.754 0.444 0.236
0.754 0.556 0.157
0.754 0.667 0.077
0.754 0.778 0.029
0.754 0.889 0.009
0.754 1.000 0.002
0.800 0.000 0.182
0.800 0.111 0.187
0.800 0.222 0.203
0.800 0.333 0.207
0.800 0.444 0.179
0.800 0.556 0.121
0.800 0.667 0.067
0.800 0.778 0.028
0.800 0.889 0.009
0.800 1.000 0.002
0.846 0.000 0.106
0.846 0.111 0.115
0.846 0.222 0.125
0.846 0.333 0.132
0.846 0.444 0.114
0.846 0.556 0.081
0.846 0.667 0.044
0.846 0.778 0.019
0.846 0.889 0.006
0.846 1.000 0.002
0.892 0.000 0.058
0.892 0.111 0.059
0.892 0.222 0.066
0.892 0.333 0.066
0.892 0.444 0.056
0.892 0.556 0.035
0.892 0.667 0.018
0.892 0.778 0.008
0.892 0.889 0.001
0.892 1.000 0.000
0.938 0.000 0.026
0.938 0.111 0.025
0.938 0.222 0.026
0.938 0.333 0.018
0.938 0.444 0.010
0.938 0.556 -0.006
0.938 0.667 -0.006
0.938 0.778 -0.009
0.938 0.889 -0.006
0.938 1.000 -0.003
0.985 0.000 0.006
0.985 0.111 0.001
0.985 0.222 -0.005
0.985 0.333 -0.017
0.985 0.444 -0.032
0.985 0.556 -0.035
0.985 0.667 -0.032
0.985 0.778 -0.022
0.985 0.889 -0.012
0.985 1.000 -0.005
1.031 0.000 -0.008
1.031 0.111 -0.013
1.031 0.222 -0.024
1.031 0.333 -0.043
1.031 0.444 -0.053
1.031 0.556 -0.058
1.031 0.667 -0.048
1.031 0.778 -0.033
1.031 0.889 -0.018
1.031 1.000 -0.007
1.077 0.000 -0.020
1.077 0.111 -0.024
1.077 0.222 -0.038
1.077 0.333 -0.056
1.077 0.444 -0.068
1.077 0.556 -0.072
1.077 0.667 -0.060
1.077 0.778 -0.043
1.077 0.889 -0.023
1.077 1.000 -0.010
1.123 0.000 -0.026
1.123 0.111 -0.032
1.123 0.222 -0.043
1.123 0.333 -0.059
1.123 0.444 -0.074
1.123 0.556 -0.079
1.123 0.667 -0.066
1.123 0.778 -0.046
1.123 0.889 -0.026
1.123 1.000 -0.012
1.169 0.000 -0.033
1.169 0.111 -0.037
1.169 0.222 -0.049
1.169 0.333 -0.067
1.169 0.444 -0.075
1.169 0.556 -0.075
1.169 0.667 -0.064
1.169 0.778 -0.046
1.169 0.889 -0.029
1.169 1.000 -0.014
1.215 0.000 -0.036
1.215 0.111 -0.041
1.215 0.222 -0.049
1.215 0.333 -0.064
1.215 0.444 -0.076
1.215 0.556 -0.074
1.215 0.667 -0.062
1.215 0.778 -0.046
1.215 0.889 -0.028
1.215 1.000 -0.015
1.262 0.000 -0.040
1.262 0.111 -0.045
1.262 0.222 -0.054
1.262 0.333 -0.063
1.262 0.444 -0.067
1.262 0.556 -0.067
1.262 0.667 -0.059
1.262 0.778 -0.041
1.262 0.889 -0.026
1.262 1.000 -0.013
1.308 0.000 -0.041
1.308 0.111 -0.046
1.308 0.222 -0.053
1.308 0.333 -0.059
1.308 0.444 -0.064
1.308 0.556 -0.061
1.308 0.667 -0.050
1.308 0.778 -0.036
1.308 0.889 -0.024
1.308 1.000 -0.013
1.354 0.000 -0.043
1.354 0.111 -0.044
1.354 0.222 -0.047
1.354 0.333 -0.053
1.354 0.444 -0.056
1.354 0.556 -0.051
1.354 0.667 -0.045
1.354 0.778 -0.032
1.354 0.889 -0.020
1.354 1.000 -0.011
1.400 0.000 -0.039
1.400 0.111 -0.042
1.400 0.222 -0.046
1.400 0.333 -0.047
1.400 0.444 -0.046
1.400 0.556 -0.044
1.400 0.667 -0.038
1.400 0.778 -0.028
1.400 0.889 -0.017
1.400 1.000 -0.011
1.446 0.000 -0.040
1.446 0.111 -0.039
1.446 0.222 -0.040
1.446 0.333 -0.043
1.446 0.444 -0.043
1.446 0.556 -0.036
1.446 0.667 -0.030
1.446 0.778 -0.022
1.446 0.889 -0.015
1.446 1.000 -0.008
1.492 0.000 -0.036
1.492 0.111 -0.035
1.492 0.222 -0.036
1.492 0.333 -0.034
1.492 0.444 -0.034
1.492 0.556 -0.031
1.492 0.667 -0.024
1.492 0.778 -0.018
1.492 0.889 -0.012
1.492 1.000 -0.007
1.538 0.000 -0.032
1.538 0.111 -0.032
1.538 0.222 -0.033
1.538 0.333 -0.030
1.538 0.444 -0.028
1.538 0.556 -0.026
1.538 0.667 -0.021
1.538 0.778 -0.014
1.538 0.889 -0.011
1.538 1.000 -0.005
1.585 0.000 -0.028
1.585 0.111 -0.025
1.585 0.222 -0.029
1.585 0.333 -0.023
1.585 0.444 -0.022
1.585 0.556 -0.020
1.585 0.667 -0.015
1.585 0.778 -0.012
1.585 0.889 -0.008
1.585 1.000 -0.004
1.631 0.000 -0.025
1.631 0.111 -0.023
1.631 0.222 -0.022
1.631 0.333 -0.021
1.631 0.444 -0.018
1.631 0.556 -0.015
1.631 0.667 -0.012
1.631 0.778 -0.009
1.631 0.889 -0.006
1.631 1.000 -0.004
1.677 0.000 -0.021
1.677 0.111 -0.020
1.677 0.222 -0.019
1.677 0.333 -0.017
1.677 0.444 -0.014
1.677 0.556 -0.012
1.677 0.667 -0.009
1.677 0.778 -0.008
1.677 0.889 -0.004
1.677 1.000 -0.003
1.723 0.000 -0.017
1.723 0.111 -0.017
1.723 0.222 -0.017
1.723 0.333 -0.014
1.723 0.444 -0.012
1.723 0.556 -0.010
1.723 0.667 -0.007
1.723 0.778 -0.005
1.723 0.889 -0.004
1.723 1.000 -0.002
1.769 0.000 -0.013
1.769 0.111 -0.013
1.769 0.222 -0.012
1.769 0.333 -0.011
1.769 0.444 -0.009
1.769 0.556 -0.008
1.769 0.667 -0.006
1.769 0.778 -0.003
1.769 0.889 -0.002
1.769 1.000 -0.002
1.815 0.000 -0.010
1.815 0.111 -0.009
1.815 0.222 -0.010
1.815 0.333 -0.008
1.815 0.444 -0.006
1.815 0.556 -0.006
1.815 0.667 -0.004
1.815 0.778 -0.003
1.815 0.889 -0.002
1.815 1.000 -0.001
1.862 0.000 -0.008
1.862 0.111 -0.007
1.862 0.222 -0.007
1.862 0.333 -0.007
1.862 0.444 -0.005
1.862 0.556 -0.004
1.862 0.667 -0.003
1.862 0.778 -0.002
1.862 0.889 -0.001
1.862 1.000 -0.001
1.908 0.000 -0.006
1.908 0.111 -0.006
1.908 0.222 -0.004
1.908 0.333 -0.005
1.908 0.444 -0.004
1.908 0.556 -0.004
1.908 0.667 -0.002
1.908 0.778 -0.002
1.908 0.889 -0.001
1.908 1.000 -0.001
1.954 0.000 -0.005
1.954 0.111 -0.004
1.954 0.222 -0.004
1.954 0.333 -0.004
1.954 0.444 -0.003
1.954 0.556 -0.002
1.954 0.667 -0.001
1.954 0.778 -0.001
1.954 0.889 -0.001
1.954 1.000 -0.000
2.000 0.000 -0.003
2.000 0.111 -0.004
2.000 0.222 -0.003
2.000 0.333 -0.002
2.000 0.444 -0.002
2.000 0.556 -0.001
2.000 0.667 -0.001
2.000 0.778 -0.001
2.000 0.889 -0.001
2.000 1.000 -0.000

==> gw_ftmin.txt <==
x y z
0.200 0.000 0.000
0.200 0.111 0.000
0.200 0.222 0.000
0.200 0.333 0.000
0.200 0.444 0.000
0.200 0.556 0.000
0.200 0.667 0.000
0.200 0.778 0.000
0.200 0.889 0.000
0.200 1.000 0.000
0.246 0.000 0.000
0.246 0.111 0.000
0.246 0.222 0.000
0.246 0.333 0.000
0.246 0.444 0.000
0.246 0.556 0.000
0.246 0.667 0.000
0.246 0.778 0.000
0.246 0.889 0.000
0.246 1.000 0.000
0.292 0.000 0.002
0.292 0.111 0.002
0.292 0.222 0.001
0.292 0.333 0.001
0.292 0.444 0.000
0.292 0.556 0.000
0.292 0.667 0.000
0.292 0.778 0.000
0.292 0.889 0.000
0.292 1.000 0.000
0.338 0.000 0.024
0.338 0.111 0.020
0.338 0.222 0.012
0.338 0.333 0.005
0.338 0.444 0.002
0.338 0.556 0.000
0.338 0.667 0.000
0.338 0.778 0.000
0.338 0.889 0.000
0.338 1.000 0.000
0.385 0.000 0.106
0.385 0.111 0.092
0.385 0.222 0.059
0.385 0.333 0.029
0.385 0.444 0.009
0.385 0.556 0.003
0.385 0.667 0.000
0.385 0.778 0.000
0.385 0.889 0.000
0.385 1.000 0.000
0.431 0.000 0.277
0.431 0.111 0.239
0.431 0.222 0.169
0.431 0.333 0.089
0.431 0.444 0.035
0.431 0.556 0.009
0.431 0.667 0.003
0.431 0.778 0.000
0.431 0.889 0.000
0.431 1.000 0.000
0.477 0.000 0.486
0.477 0.111 0.437
0.477 0.222 0.315
0.477 0.333 0.186
0.477 0.444 0.083
0.477 0.556 0.028
0.477 0.667 0.007
0.477 0.778 0.001
0.477 0.889 0.000
0.477 1.000 0.000
0.523 0.000 0.644
0.523 0.111 0.594
0.523 0.222 0.457
0.523 0.333 0.293
0.523 0.444 0.143
0.523 0.556 0.058
0.523 0.667 0.016
0.523 0.778 0.003
0.523 0.889 0.001
0.523 1.000 0.000
0.569 0.000 0.715
0.569 0.111 0.667
0.569 0.222 0.541
0.569 0.333 0.368
0.569 0.444 0.202
0.569 0.556 0.087
0.569 0.667 0.029
0.569 0.778 0.007
0.569 0.889 0.001
0.569 1.000 0.000
0.615 0.000 0.677
0.615 0.111 0.640
0.615 0.222 0.538
0.615 0.333 0.389
0.615 0.444 0.237
0.615 0.556 0.111
0.615 0.667 0.041
0.615 0.778 0.011
0.615 0.889 0.002
0.615 1.000 0.000
0.662 0.000 0.564
0.662 0.111 0.540
0.662 0.222 0.469
0.662 0.333 0.356
0.662 0.444 0.230
0.662 0.556 0.117
0.662 0.667 0.049
0.662 0.778 0.015
0.662 0.889 0.004
0.662 1.000 0.001
0.708 0.000 0.429
0.708 0.111 0.411
0.708 0.222 0.366
0.708 0.333 0.294
0.708 0.444 0.199
0.708 0.556 0.113
0.708 0.667 0.051
0.708 0.778 0.018
0.708 0.889 0.004
0.708 1.000 0.001
0.754 0.000 0.291
0.754 0.111 0.288
0.754 0.222 0.258
0.754 0.333 0.220
0.754 0.444 0.159
0.754 0.556 0.100
0.754 0.667 0.049
0.754 0.778 0.019
0.754 0.889 0.006
0.754 1.000 0.001
0.800 0.000 0.187
0.800 0.111 0.178
0.800 0.222 0.171
0.800 0.333 0.149
0.800 0.444 0.118
0.800 0.556 0.078
0.800 0.667 0.044
0.800 0.778 0.020
0.800 0.889 0.007
0.800 1.000 0.002
0.846 0.000 0.107
0.846 0.111 0.107
0.846 0.222 0.097
0.846 0.333 0.092
0.846 0.444 0.077
0.846 0.556 0.058
0.846 0.667 0.034
0.846 0.778 0.018
0.846 0.889 0.007
0.846 1.000 0.003
0.892 0.000 0.057
0.892 0.111 0.056
0.892 0.222 0.052
0.892 0.333 0.049
0.892 0.444 0.044
0.892 0.556 0.036
0.892 0.667 0.024
0.892 0.778 0.014
0.892 0.889 0.007
0.892 1.000 0.002
0.938 0.000 0.026
0.938 0.111 0.023
0.938 0.222 0.018
0.938 0.333 0.017
0.938 0.444 0.015
0.938 0.556 0.012
0.938 0.667 0.013
0.938 0.778 0.009
0.938 0.889 0.004
0.938 1.000 0.002
0.985 0.000 0.005
0.985 0.111 0.001
0.985 0.222 -0.006
0.985 0.333 -0.013
0.985 0.444 -0.016
0.985 0.556 -0.010
0.985 0.667 -0.005
0.985 0.778 -0.001
0.985 0.889 0.001
0.985 1.000 0.001
1.031 0.000 -0.009
1.031 0.111 -0.013
1.031 0.222 -0.024
1.031 0.333 -0.039
1.031 0.444 -0.041
1.031 0.556 -0.035
1.031 0.667 -0.023
1.031 0.778 -0.012
1.031 0.889 -0.004
1.031 1.000 -0.001
1.077 0.000 -0.020
1.077 0.111 -0.027
1.077 0.222 -0.044
1.077 0.333 -0.063
1.077 0.444 -0.068
1.077 0.556 -0.060
1.077 0.667 -0.041
1.077 0.778 -0.026
1.077 0.889 -0.011
1.077 1.000 -0.004
1.123 0.000 -0.027
1.123 0.111 -0.038
1.123 0.222 -0.056
1.123 0.333 -0.077
1.123 0.444 -0.092
1.123 0.556 -0.084
1.123 0.667 -0.065
1.123 0.778 -0.038
1.123 0.889 -0.019
1.123 1.000 -0.008
1.169 0.000 -0.031
1.169 0.111 -0.042
1.169 0.222 -0.066
1.169 0.333 -0.095
1.169 0.444 -0.110
1.169 0.556 -0.103
1.169 0.667 -0.082
1.169 0.778 -0.053
1.169 0.889 -0.028
1.169 1.000 -0.012
1.215 0.000 -0.034
1.215 0.111 -0.047
1.215 0.222 -0.073
1.215 0.333 -0.104
1.215 0.444 -0.127
1.215 0.556 -0.124
1.215 0.667 -0.097
1.215 0.778 -0.066
1.215 0.889 -0.036
1.215 1.000 -0.018
1.262 0.000 -0.034
1.262 0.111 -0.048
1.262 0.222 -0.078
1.262 0.333 -0.113
1.262 0.444 -0.132
1.262 0.556 -0.135
1.262 0.667 -0.111
1.262 0.778 -0.074
1.262 0.889 -0.043
1.262 1.000 -0.020
1.308 0.000 -0.032
1.308 0.111 -0.045
1.308 0.222 -0.079
1.308 0.333 -0.113
1.308 0.444 -0.135
1.308 0.556 -0.137
1.308 0.667 -0.115
1.308 0.778 -0.082
1.308 0.889 -0.048
1.308 1.000 -0.026
1.354 0.000 -0.028
1.354 0.111 -0.041
1.354 0.222 -0.069
1.354 0.333 -0.105
1.354 0.444 -0.130
1.354 0.556 -0.132
1.354 0.667 -0.113
1.354 0.778 -0.083
1.354 0.889 -0.051
1.354 1.000 -0.027
1.400 0.000 -0.021
1.400 0.111 -0.035
1.400 0.222 -0.061
1.400 0.333 -0.098
1.400 0.444 -0.120
1.400 0.556 -0.123
1.400 0.667 -0.112
1.400 0.778 -0.083
1.400 0.889 -0.051
1.400 1.000 -0.030
1.446 0.000 -0.018
1.446 0.111 -0.025
1.446 0.222 -0.055
1.446 0.333 -0.083
1.446 0.444 -0.111
1.446 0.556 -0.112
1.446 0.667 -0.103
1.446 0.778 -0.077
1.446 0.889 -0.052
1.446 1.000 -0.028
1.492 0.000 -0.014
1.492 0.111 -0.022
1.492 0.222 -0.046
1.492 0.333 -0.071
1.492 0.444 -0.095
1.492 0.556 -0.101
1.492 0.667 -0.092
1.492 0.778 -0.073
1.492 0.889 -0.048
1.492 1.000 -0.028
1.538 0.000 -0.005
1.538 0.111 -0.013
1.538 0.222 -0.037
1.538 0.333 -0.059
1.538 0.444 -0.079
1.538 0.556 -0.086
1.538 0.667 -0.080
1.538 0.778 -0.063
1.538 0.889 -0.044
1.538 1.000 -0.026
1.585 0.000 -0.002
1.585 0.111 -0.007
1.585 0.222 -0.026
1.585 0.333 -0.044
1.585 0.444 -0.064
1.585 0.556 -0.070
1.585 0.667 -0.066
1.585 0.778 -0.055
1.585 0.889 -0.038
1.585 1.000 -0.024
1.631 0.000 0.000
1.631 0.111 -0.006
1.631 0.222 -0.020
1.631 0.333 -0.037
1.631 0.444 -0.049
1.631 0.556 -0.058
1.631 0.667 -0.054
1.631 0.778 -0.044
1.631 0.889 -0.033
1.631 1.000 -0.021
1.677 0.000 0.002
1.677 0.111 -0.001
1.677 0.222 -0.014
1.677 0.333 -0.028
1.677 0.444 -0.038
1.677 0.556 -0.045
1.677 0.667 -0.041
1.677 0.778 -0.037
1.677 0.889 -0.027
1.677 1.000 -0.018
1.723 0.000 0.005
1.723 0.111 -0.001
1.723 0.222 -0.009
1.723 0.333 -0.020
1.723 0.444 -0.031
1.723 0.556 -0.035
1.723 0.667 -0.034
1.723 0.778 -0.029
1.723 0.889 -0.022
1.723 1.000 -0.015
1.769 0.000 0.003
1.769 0.111 0.001
1.769 0.222 -0.007
1.769 0.333 -0.015
1.769 0.444 -0.020
1.769 0.556 -0.027
1.769 0.667 -0.026
1.769 0.778 -0.022
1.769 0.889 -0.018
1.769 1.000 -0.012
1.815 0.000 0.004
1.815 0.111 0.003
1.815 0.222 -0.004
1.815 0.333 -0.008
1.815 0.444 -0.014
1.815 0.556 -0.019
1.815 0.667 -0.019
1.815 0.778 -0.017
1.815 0.889 -0.013
1.815 1.000 -0.010
1.862 0.000 0.003
1.862 0.111 0.001
1.862 0.222 -0.000
1.862 0.333 -0.007
1.862 0.444 -0.011
1.862 0.556 -0.013
1.862 0.667 -0.014
1.862 0.778 -0.013
1.862 0.889 -0.011
1.862 1.000 -0.007
1.908 0.000 0.003
1.908 0.111 0.001
1.908 0.222 0.001
1.908 0.333 -0.004
1.908 0.444 -0.007
1.908 0.556 -0.009
1.908 0.667 -0.009
1.908 0.778 -0.009
1.908 0.889 -0.007
1.908 1.000 -0.006
1.954 0.000 0.003
1.954 0.111 0.002
1.954 0.222 0.001
1.954 0.333 -0.003
1.954 0.444 -0.005
1.954 0.556 -0.007
1.954 0.667 -0.007
1.954 0.778 -0.007
1.954 0.889 -0.005
1.954 1.000 -0.005
2.000 0.000 0.002
2.000 0.111 0.002
2.000 0.222 0.000
2.000 0.333 -0.001
2.000 0.444 -0.003
2.000 0.556 -0.005
2.000 0.667 -0.005
2.000 0.778 -0.005
2.000 0.889 -0.004
2.000 1.000 -0.003

==> power_wft_fish.txt <==
tau GW_estim GFT_estim FTFISH
0.20000 1.00000 1.00000 1.00000
0.24615 0.99988 1.00000 1.00000
0.29231 0.99772 1.00000 1.00000
0.33846 0.97648 0.99994 1.00000
0.38462 0.89362 0.99886 0.99974
0.43077 0.72342 0.99174 0.99766
0.47692 0.50402 0.96272 0.98738
0.52308 0.31572 0.89042 0.95166
0.56923 0.18064 0.76908 0.87912
0.61538 0.10340 0.60566 0.75840
0.66154 0.06352 0.44110 0.60904
0.70769 0.04188 0.29684 0.45196
0.75385 0.03136 0.19342 0.31548
0.80000 0.02766 0.12324 0.20968
0.84615 0.02736 0.08062 0.13194
0.89231 0.02978 0.05638 0.08512
0.93846 0.03516 0.04832 0.06104
0.98462 0.04520 0.04820 0.05026
1.03077 0.06340 0.06106 0.05366
1.07692 0.08420 0.07908 0.06586
1.12308 0.11490 0.10766 0.08866
1.16923 0.15636 0.14766 0.12264
1.21538 0.20220 0.19476 0.16662
1.26154 0.26380 0.25670 0.22282
1.30769 0.32852 0.32306 0.28712
1.35385 0.39658 0.39178 0.35466
1.40000 0.46934 0.46624 0.42866
1.44615 0.54074 0.53846 0.50086
1.49231 0.61214 0.61156 0.57508
1.53846 0.67236 0.67374 0.64022
1.58462 0.73620 0.73798 0.70836
1.63077 0.78764 0.79062 0.76430
1.67692 0.83506 0.83810 0.81390
1.72308 0.86950 0.87260 0.85370
1.76923 0.90134 0.90338 0.88834
1.81538 0.92504 0.92702 0.91450
1.86154 0.94074 0.94286 0.93272
1.90769 0.95756 0.95888 0.95076
1.95385 0.96892 0.97020 0.96434
2.00000 0.97750 0.97836 0.97374

